A polytopal method for the Brinkman problem robust in all regimes

In this work we develop a discretisation method for the Brinkman problem that is uniformly well-behaved in all regimes (as identified by a local dimensionless number with the meaning of a friction coefficient) and supports general meshes as well as arbitrary approximation orders. The method is obtained combining ideas from the Hybrid High-Order and Discrete de Rham methods, and its robustness rests on a potential reconstruction and stabilisation terms that change in nature according to the value of the local friction coefficient. We derive error estimates that, thanks to the presence of cut-off factors, are valid across the all regimes and provide extensive numerical validation.

==> dat/cavity/CubeCavityWedge-tets-hexas_k0/flux_file.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  Flux         RelFluxDiff       Rate   TwallAssembly  TprocAssembly  TwallSolve  TprocSolve  TwallTotal  TprocTotal
0    0.952719  1326     2894     8713        3.75401e-08  10.8056568883969  --     0.1350961      1.67           0.198625    0.62        0.3337211   2.29
0    0.614973  5935     12643    40139       2.86796e-08  8.01919593438664  0.68   0.489317       5.59           0.363979    1.73        0.853296    7.32
0    0.535906  7963     16921    53669       2.92556e-08  8.20033712388045  -0.16  0.538861       7.23           0.511227    2.44        1.050088    9.67
0    0.220992  99748    206119   687308      1.53638e-08  3.83162674851565  0.86   6.47288        86.97          13.6611     108.31      20.13398    195.28
0    0.170334  201653   415084   1395630     1.25964e-08  2.96133138774278  0.99   13.42799       175.05         53.2361     481.88      66.66409    656.93


==> dat/cavity/CubeCavityWedge-tets-hexas_k0/results-1.txt <==
Scheme: hho-brinkman
Solution: 6
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/ComplexGeometries/CubeCavityWedge/RF_fmt/tets-hexas.1
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.01022e-15
MeshSize: 0.952719
NbCells: 1326
NbFaces: 2894
DimVelocitySpace: 12660
DimPressureSpace: 1326
SizeSystem: 8713
L2ErrorU: 15.6375
H1ErrorU: 8.99029
L2ErrorP: inf
EnergyError: 1.26156
FluxCavity: 3.75401e-08
TwallVHHOSpace: 0.0731615
TprocVHHOSpace: 1.44
TwallModel: 0.0619346
TprocModel: 0.23
TwallSolve: 0.198625
TprocSolve: 0.62


==> dat/cavity/CubeCavityWedge-tets-hexas_k0/results-2.txt <==
Scheme: hho-brinkman
Solution: 6
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/ComplexGeometries/CubeCavityWedge/RF_fmt/tets-hexas.2
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.18496e-14
MeshSize: 0.614973
NbCells: 5935
NbFaces: 12643
DimVelocitySpace: 55734
DimPressureSpace: 5935
SizeSystem: 40139
L2ErrorU: 5.13586
H1ErrorU: 3.79276
L2ErrorP: inf
EnergyError: 1.28262
FluxCavity: 2.86796e-08
TwallVHHOSpace: 0.199889
TprocVHHOSpace: 4.42
TwallModel: 0.289428
TprocModel: 1.17
TwallSolve: 0.363979
TprocSolve: 1.73


==> dat/cavity/CubeCavityWedge-tets-hexas_k0/results-3.txt <==
Scheme: hho-brinkman
Solution: 6
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/ComplexGeometries/CubeCavityWedge/RF_fmt/tets-hexas.3
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 9.95401e-14
MeshSize: 0.535906
NbCells: 7963
NbFaces: 16921
DimVelocitySpace: 74652
DimPressureSpace: 7963
SizeSystem: 53669
L2ErrorU: 5.13587
H1ErrorU: 3.79279
L2ErrorP: inf
EnergyError: 1.27004
FluxCavity: 2.92556e-08
TwallVHHOSpace: 0.232369
TprocVHHOSpace: 5.6
TwallModel: 0.306492
TprocModel: 1.63
TwallSolve: 0.511227
TprocSolve: 2.44


==> dat/cavity/CubeCavityWedge-tets-hexas_k0/results-4.txt <==
Scheme: hho-brinkman
Solution: 6
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/ComplexGeometries/CubeCavityWedge/RF_fmt/tets-hexas.4
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.83856e-12
MeshSize: 0.220992
NbCells: 99748
NbFaces: 206119
DimVelocitySpace: 917601
DimPressureSpace: 99748
SizeSystem: 687308
L2ErrorU: 1.64714
H1ErrorU: 1.47149
L2ErrorP: inf
EnergyError: 1.50758
FluxCavity: 1.53638e-08
TwallVHHOSpace: 2.65994
TprocVHHOSpace: 67.48
TwallModel: 3.81294
TprocModel: 19.49
TwallSolve: 13.6611
TprocSolve: 108.31


==> dat/cavity/CubeCavityWedge-tets-hexas_k0/results-5.txt <==
Scheme: hho-brinkman
Solution: 6
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/ComplexGeometries/CubeCavityWedge/RF_fmt/tets-hexas.5
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.43723e-10
MeshSize: 0.170334
NbCells: 201653
NbFaces: 415084
DimVelocitySpace: 1850211
DimPressureSpace: 201653
SizeSystem: 1395630
L2ErrorU: 1.31231
H1ErrorU: 1.24083
L2ErrorP: inf
EnergyError: 1.63892
FluxCavity: 1.25964e-08
TwallVHHOSpace: 5.42534
TprocVHHOSpace: 136.65
TwallModel: 8.00265
TprocModel: 38.4
TwallSolve: 53.2361
TprocSolve: 481.88


==> dat/cavity/CubeCavityWedge-tets-hexas_k1/flux_file.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  Flux         RelFluxDiff          Rate   TwallAssembly  TprocAssembly  TwallSolve  TprocSolve  TwallTotal  TprocTotal
1    0.952719  1326     2894     23485       4.34383e-09  0.366053008956426    --     0.641332       6.25           0.336936    1.48        0.978268    7.73
1    0.614973  5935     12643    108545      3.05067e-09  0.0406215407064506   5.02   2.907414       27.79          1.82627     10.94       4.733684    38.73
1    0.535906  7963     16921    145079      3.05024e-09  0.0407567676361075   -0.02  3.074902       32.14          2.56723     14.87       5.642132    47.01
1    0.220992  99748    206119   1862426     3.15436e-09  0.00801298178524712  1.84   39.4737        401.88         178.776     2097.6      218.2497    2499.48
1    0.170334  201653   415084   3783582     3.14975e-09  0.00946274026366114  -0.64  85.2201        829.66         729.659     9083.41     814.8791    9913.07


==> dat/cavity/CubeCavityWedge-tets-hexas_k1/results-1.txt <==
Scheme: hho-brinkman
Solution: 6
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/ComplexGeometries/CubeCavityWedge/RF_fmt/tets-hexas.1
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.11462e-08
MeshSize: 0.952719
NbCells: 1326
NbFaces: 2894
DimVelocitySpace: 41958
DimPressureSpace: 5304
SizeSystem: 23485
L2ErrorU: 1.03144
H1ErrorU: 1.08375
L2ErrorP: inf
EnergyError: 1.09713
FluxCavity: 4.34383e-09
TwallVHHOSpace: 0.218707
TprocVHHOSpace: 4.57
TwallModel: 0.422625
TprocModel: 1.68
TwallSolve: 0.336936
TprocSolve: 1.48


==> dat/cavity/CubeCavityWedge-tets-hexas_k1/results-2.txt <==
Scheme: hho-brinkman
Solution: 6
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/ComplexGeometries/CubeCavityWedge/RF_fmt/tets-hexas.2
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.25049e-13
MeshSize: 0.614973
NbCells: 5935
NbFaces: 12643
DimVelocitySpace: 185007
DimPressureSpace: 23740
SizeSystem: 108545
L2ErrorU: 1.03477
H1ErrorU: 1.0734
L2ErrorP: inf
EnergyError: 1.16656
FluxCavity: 3.05067e-09
TwallVHHOSpace: 0.791274
TprocVHHOSpace: 17.93
TwallModel: 2.11614
TprocModel: 9.86
TwallSolve: 1.82627
TprocSolve: 10.94


==> dat/cavity/CubeCavityWedge-tets-hexas_k1/results-3.txt <==
Scheme: hho-brinkman
Solution: 6
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/ComplexGeometries/CubeCavityWedge/RF_fmt/tets-hexas.3
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.21925e-10
MeshSize: 0.535906
NbCells: 7963
NbFaces: 16921
DimVelocitySpace: 247845
DimPressureSpace: 31852
SizeSystem: 145079
L2ErrorU: 1.03477
H1ErrorU: 1.0734
L2ErrorP: inf
EnergyError: 1.17041
FluxCavity: 3.05024e-09
TwallVHHOSpace: 0.967542
TprocVHHOSpace: 23.81
TwallModel: 2.10736
TprocModel: 8.33
TwallSolve: 2.56723
TprocSolve: 14.87


==> dat/cavity/CubeCavityWedge-tets-hexas_k1/results-4.txt <==
Scheme: hho-brinkman
Solution: 6
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/ComplexGeometries/CubeCavityWedge/RF_fmt/tets-hexas.4
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.98188e-12
MeshSize: 0.220992
NbCells: 99748
NbFaces: 206119
DimVelocitySpace: 3052047
DimPressureSpace: 398992
SizeSystem: 1862426
L2ErrorU: 1.03473
H1ErrorU: 1.04711
L2ErrorP: inf
EnergyError: 1.37255
FluxCavity: 3.15436e-09
TwallVHHOSpace: 11.8791
TprocVHHOSpace: 297.73
TwallModel: 27.5946
TprocModel: 104.15
TwallSolve: 178.776
TprocSolve: 2097.6


==> dat/cavity/CubeCavityWedge-tets-hexas_k1/results-5.txt <==
Scheme: hho-brinkman
Solution: 6
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/ComplexGeometries/CubeCavityWedge/RF_fmt/tets-hexas.5
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.82017e-10
MeshSize: 0.170334
NbCells: 201653
NbFaces: 415084
DimVelocitySpace: 6155592
DimPressureSpace: 806612
SizeSystem: 3783582
L2ErrorU: 1.03471
H1ErrorU: 1.04259
L2ErrorP: inf
EnergyError: 1.48101
FluxCavity: 3.14975e-09
TwallVHHOSpace: 24.7292
TprocVHHOSpace: 614.65
TwallModel: 60.4909
TprocModel: 215.01
TwallSolve: 729.659
TprocSolve: 9083.41


==> dat/cavity/CubeCavityWedge-tets-hexas_k2/flux_file.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  Flux         RelFluxDiff          Rate   TwallAssembly  TprocAssembly  TwallSolve  TprocSolve  TwallTotal  TprocTotal
2    0.952719  1326     2894     45643       3.92906e-09  0.235615628459294    --     2.11594        22             0.992971    5.48        3.108911    27.48
2    0.614973  5935     12643    211154      3.15249e-09  0.00860106168863839  7.56   10.13765       100.09         6.92799     49.1        17.06564    149.19
2    0.535906  7963     16921    282194      3.15667e-09  0.00728653013988126  1.21   12.41034       130.25         10.4335     79.43       22.84384    209.68
2    0.220992  99748    206119   3625103     3.15517e-09  0.00775825198752141  -0.07  160.4138       1703.11        1207.14     14925.9     1367.5538   16629.01


==> dat/cavity/CubeCavityWedge-tets-hexas_k2/results-1.txt <==
Scheme: hho-brinkman
Solution: 6
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/ComplexGeometries/CubeCavityWedge/RF_fmt/tets-hexas.1
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.14695e-06
MeshSize: 0.952719
NbCells: 1326
NbFaces: 2894
DimVelocitySpace: 91872
DimPressureSpace: 13260
SizeSystem: 45643
L2ErrorU: 1.03609
H1ErrorU: 1.15044
L2ErrorP: inf
EnergyError: 1.06498
FluxCavity: 3.92906e-09
TwallVHHOSpace: 0.71254
TprocVHHOSpace: 16.12
TwallModel: 1.4034
TprocModel: 5.88
TwallSolve: 0.992971
TprocSolve: 5.48


==> dat/cavity/CubeCavityWedge-tets-hexas_k2/results-2.txt <==
Scheme: hho-brinkman
Solution: 6
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/ComplexGeometries/CubeCavityWedge/RF_fmt/tets-hexas.2
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 6.4534e-10
MeshSize: 0.614973
NbCells: 5935
NbFaces: 12643
DimVelocitySpace: 405624
DimPressureSpace: 59350
SizeSystem: 211154
L2ErrorU: 1.03489
H1ErrorU: 1.08946
L2ErrorP: inf
EnergyError: 1.09906
FluxCavity: 3.15249e-09
TwallVHHOSpace: 3.15349
TprocVHHOSpace: 72.09
TwallModel: 6.98416
TprocModel: 28
TwallSolve: 6.92799
TprocSolve: 49.1


==> dat/cavity/CubeCavityWedge-tets-hexas_k2/results-3.txt <==
Scheme: hho-brinkman
Solution: 6
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/ComplexGeometries/CubeCavityWedge/RF_fmt/tets-hexas.3
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.80508e-09
MeshSize: 0.535906
NbCells: 7963
NbFaces: 16921
DimVelocitySpace: 543468
DimPressureSpace: 79630
SizeSystem: 282194
L2ErrorU: 1.0349
H1ErrorU: 1.08944
L2ErrorP: inf
EnergyError: 1.10135
FluxCavity: 3.15667e-09
TwallVHHOSpace: 3.98202
TprocVHHOSpace: 97.08
TwallModel: 8.42832
TprocModel: 33.17
TwallSolve: 10.4335
TprocSolve: 79.43


==> dat/cavity/CubeCavityWedge-tets-hexas_k2/results-4.txt <==
Scheme: hho-brinkman
Solution: 6
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/ComplexGeometries/CubeCavityWedge/RF_fmt/tets-hexas.4
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 9.88933e-09
MeshSize: 0.220992
NbCells: 99748
NbFaces: 206119
DimVelocitySpace: 6702582
DimPressureSpace: 997480
SizeSystem: 3625103
L2ErrorU: 1.03481
H1ErrorU: 1.04913
L2ErrorP: inf
EnergyError: 1.21671
FluxCavity: 3.15517e-09
TwallVHHOSpace: 51.3368
TprocVHHOSpace: 1284.37
TwallModel: 109.077
TprocModel: 418.74
TwallSolve: 1207.14
TprocSolve: 14925.9


==> dat/cavity/CubeCavityWedge-tets-hexas_k3/flux_file.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  Flux         RelFluxDiff           Rate  TwallAssembly  TprocAssembly  TwallSolve  TprocSolve  TwallTotal  TprocTotal
3    0.952719  1326     2894     75187       3.09987e-09  0.0251490641038543    --    7.1054         82.67          2.59838     13.73       9.70378     96.4
3    0.614973  5935     12643    347966      3.1825e-09   0.000836520076481858  7.77  33.3566        376.96         24.5829     217.43      57.9395     594.39
3    0.535906  7963     16921    465014      3.17984e-09  0                     **    41.7084        519.02         34.7729     310.59      76.4813     829.61


==> dat/cavity/CubeCavityWedge-tets-hexas_k3/results-1.txt <==
Scheme: hho-brinkman
Solution: 6
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/ComplexGeometries/CubeCavityWedge/RF_fmt/tets-hexas.1
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.75885e-08
MeshSize: 0.952719
NbCells: 1326
NbFaces: 2894
DimVelocitySpace: 166380
DimPressureSpace: 26520
SizeSystem: 75187
L2ErrorU: 1.03571
H1ErrorU: 1.18403
L2ErrorP: inf
EnergyError: 1.046
FluxCavity: 3.09987e-09
TwallVHHOSpace: 2.50271
TprocVHHOSpace: 60.49
TwallModel: 4.60269
TprocModel: 22.18
TwallSolve: 2.59838
TprocSolve: 13.73


==> dat/cavity/CubeCavityWedge-tets-hexas_k3/results-2.txt <==
Scheme: hho-brinkman
Solution: 6
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/ComplexGeometries/CubeCavityWedge/RF_fmt/tets-hexas.2
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.00101e-09
MeshSize: 0.614973
NbCells: 5935
NbFaces: 12643
DimVelocitySpace: 735390
DimPressureSpace: 118700
SizeSystem: 347966
L2ErrorU: 1.03483
H1ErrorU: 1.09713
L2ErrorP: inf
EnergyError: 1.0799
FluxCavity: 3.1825e-09
TwallVHHOSpace: 11.7476
TprocVHHOSpace: 276.64
TwallModel: 21.609
TprocModel: 100.32
TwallSolve: 24.5829
TprocSolve: 217.43


==> dat/cavity/CubeCavityWedge-tets-hexas_k3/results-3.txt <==
Scheme: hho-brinkman
Solution: 6
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/ComplexGeometries/CubeCavityWedge/RF_fmt/tets-hexas.3
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 8.50233e-09
MeshSize: 0.535906
NbCells: 7963
NbFaces: 16921
DimVelocitySpace: 985410
DimPressureSpace: 159260
SizeSystem: 465014
L2ErrorU: 1.03484
H1ErrorU: 1.09704
L2ErrorP: inf
EnergyError: 1.08167
FluxCavity: 3.17984e-09
TwallVHHOSpace: 15.643
TprocVHHOSpace: 386.34
TwallModel: 26.0654
TprocModel: 132.68
TwallSolve: 34.7729
TprocSolve: 310.59


==> dat/convergence-discontinuous/Cubic-Cells_k0_sv1_sp1/data_rates.dat <==
Deg  MeshSize   NbCells  NbFaces  SizeSystem  L2ErrorU    Rate  H1errorU   Rate  L2errorP  Rate  EnergyError  Rate
0    0.866025   8        36       45          0.182298    --    0.418322   --    118907    --    24.9663      --
0    0.433013   64       240      497         0.0712158   1.36  0.236743   0.82  72801.9   0.71  13.4086      0.90
0    0.216506   512      1728     4545        0.0258317   1.46  0.128308   0.88  19054     1.93  4.28057      1.65
0    0.108253   4096     13056    38657       0.0087132   1.57  0.0712458  0.85  4693.87   2.02  1.10838      1.95
0    0.0541266  32768    101376   318465      0.00293036  1.57  0.0420095  0.76  1150.6    2.03  0.27516      2.01


==> dat/convergence-discontinuous/Cubic-Cells_k0_sv1_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 7
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 0
StabilisationParameterStokes: 1
StabilisationParameterDarcy: 0.1
ConditionNumber: -1
ResidualSolver: 1.57927e-16
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
DimVelocitySpace: 132
DimPressureSpace: 8
SizeSystem: 45
L2ErrorU: 0.182298
abs_L2ErrorU: 0.0942445
L2NormU: 0.516981
H1ErrorU: 0.418322
abs_H1ErrorU: 0.58383
H1NormU: 1.39565
L2ErrorP: 118907
abs_L2ErrorP: 30679.4
L2NormP: 0.258012
EnergyError: 24.9663
abs_EnergyError: 30684.9
EnergyNorm: 1229.05
FluxCavity: 0
TwallVHHOSpace: 0.00496065
TprocVHHOSpace: 0.01
TwallModel: 0.00340311
TprocModel: 0.01
TwallSolve: 0.0706515
TprocSolve: 0.52


==> dat/convergence-discontinuous/Cubic-Cells_k0_sv1_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 7
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 0
StabilisationParameterStokes: 1
StabilisationParameterDarcy: 0.1
ConditionNumber: -1
ResidualSolver: 1.85259e-16
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
DimVelocitySpace: 912
DimPressureSpace: 64
SizeSystem: 497
L2ErrorU: 0.0712158
abs_L2ErrorU: 0.044416
L2NormU: 0.623681
H1ErrorU: 0.236743
abs_H1ErrorU: 0.369964
H1NormU: 1.56272
L2ErrorP: 72801.9
abs_L2ErrorP: 18783.8
L2NormP: 0.258012
EnergyError: 13.4086
abs_EnergyError: 18784.8
EnergyNorm: 1400.95
FluxCavity: 0
TwallVHHOSpace: 0.00466899
TprocVHHOSpace: 0.04
TwallModel: 0.00561734
TprocModel: 0.01
TwallSolve: 0.0379999
TprocSolve: 0.4


==> dat/convergence-discontinuous/Cubic-Cells_k0_sv1_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 7
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 0
StabilisationParameterStokes: 1
StabilisationParameterDarcy: 0.1
ConditionNumber: -1
ResidualSolver: 2.11261e-16
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
DimVelocitySpace: 6720
DimPressureSpace: 512
SizeSystem: 4545
L2ErrorU: 0.0258317
abs_L2ErrorU: 0.0168016
L2NormU: 0.650426
H1ErrorU: 0.128308
abs_H1ErrorU: 0.2065
H1NormU: 1.6094
L2ErrorP: 19054
abs_L2ErrorP: 6234.21
L2NormP: 0.327186
EnergyError: 4.28057
abs_EnergyError: 6234.49
EnergyNorm: 1456.46
FluxCavity: 0
TwallVHHOSpace: 0.0301658
TprocVHHOSpace: 0.51
TwallModel: 0.0699453
TprocModel: 0.15
TwallSolve: 0.100698
TprocSolve: 0.67


==> dat/convergence-discontinuous/Cubic-Cells_k0_sv1_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 7
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 0
StabilisationParameterStokes: 1
StabilisationParameterDarcy: 0.1
ConditionNumber: -1
ResidualSolver: 2.26261e-16
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
DimVelocitySpace: 51456
DimPressureSpace: 4096
SizeSystem: 38657
L2ErrorU: 0.0087132
abs_L2ErrorU: 0.00572612
L2NormU: 0.657177
H1ErrorU: 0.0712458
abs_H1ErrorU: 0.115517
H1NormU: 1.62139
L2ErrorP: 4693.87
abs_L2ErrorP: 1627.81
L2NormP: 0.346795
EnergyError: 1.10838
abs_EnergyError: 1627.9
EnergyNorm: 1468.73
FluxCavity: 0
TwallVHHOSpace: 0.21623
TprocVHHOSpace: 3.45
TwallModel: 0.341908
TprocModel: 1.21
TwallSolve: 0.509627
TprocSolve: 4.26


==> dat/convergence-discontinuous/Cubic-Cells_k0_sv1_sp1/results-5.txt <==
Scheme: hho-brinkman
Solution: 7
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_32x32x32
Degree: 0
StabilisationParameterStokes: 1
StabilisationParameterDarcy: 0.1
ConditionNumber: -1
ResidualSolver: 2.36372e-16
MeshSize: 0.0541266
NbCells: 32768
NbFaces: 101376
DimVelocitySpace: 402432
DimPressureSpace: 32768
SizeSystem: 318465
L2ErrorU: 0.00293036
abs_L2ErrorU: 0.00193073
L2NormU: 0.65887
H1ErrorU: 0.0420095
abs_H1ErrorU: 0.0682405
H1NormU: 1.62441
L2ErrorP: 1150.6
abs_L2ErrorP: 404.843
L2NormP: 0.351853
EnergyError: 0.27516
abs_EnergyError: 404.877
EnergyNorm: 1471.42
FluxCavity: 0
TwallVHHOSpace: 1.68287
TprocVHHOSpace: 25.51
TwallModel: 3.46724
TprocModel: 13.94
TwallSolve: 9.3616
TprocSolve: 121.33


==> dat/convergence-discontinuous/Cubic-Cells_k0_sv1_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.00496065      0.01            0.00340311  0.01        0.0706515   0.52
0.00466899      0.04            0.00561734  0.01        0.0379999   0.4
0.0301658       0.51            0.0699453   0.15        0.100698    0.67
0.21623         3.45            0.341908    1.21        0.509627    4.26
1.68287         25.51           3.46724     13.94       9.3616      121.33


==> dat/convergence-discontinuous/Cubic-Cells_k1_sv1_sp1/data_rates.dat <==
Deg  MeshSize   NbCells  NbFaces  SizeSystem  L2ErrorU     Rate  H1errorU    Rate  L2errorP  Rate  EnergyError  Rate
1    0.866025   8        36       117         0.0450207    --    0.144311    --    61341     --    11.1795      --
1    0.433013   64       240      1361        0.00528693   3.09  0.0573094   1.33  3993.05   3.94  0.907426     3.62
1    0.216506   512      1728     12609       0.000707005  2.90  0.0265049   1.11  295.161   3.76  0.0706394    3.68
1    0.108253   4096     13056    107777      9.66868e-05  2.87  0.0128097   1.05  29.0702   3.34  0.00701135   3.33
1    0.0541266  32768    101376   889857      1.3748e-05   2.81  0.00625595  1.03  3.39519   3.10  0.000831727  3.08


==> dat/convergence-discontinuous/Cubic-Cells_k1_sv1_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 7
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 1
StabilisationParameterStokes: 1
StabilisationParameterDarcy: 0.01
ConditionNumber: -1
ResidualSolver: 2.43732e-16
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
DimVelocitySpace: 420
DimPressureSpace: 32
SizeSystem: 117
L2ErrorU: 0.0450207
abs_L2ErrorU: 0.0289805
L2NormU: 0.643715
H1ErrorU: 0.144311
abs_H1ErrorU: 0.396722
H1NormU: 2.74908
L2ErrorP: 61341
abs_L2ErrorP: 15826.7
L2NormP: 0.258012
EnergyError: 11.1795
abs_EnergyError: 15827
EnergyNorm: 1415.72
FluxCavity: 0
TwallVHHOSpace: 0.0100216
TprocVHHOSpace: 0.06
TwallModel: 0.0178477
TprocModel: 0.04
TwallSolve: 0.039445
TprocSolve: 0.31


==> dat/convergence-discontinuous/Cubic-Cells_k1_sv1_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 7
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 1
StabilisationParameterStokes: 1
StabilisationParameterDarcy: 0.01
ConditionNumber: -1
ResidualSolver: 2.50554e-16
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
DimVelocitySpace: 2928
DimPressureSpace: 256
SizeSystem: 1361
L2ErrorU: 0.00528693
abs_L2ErrorU: 0.00348042
L2NormU: 0.658307
H1ErrorU: 0.0573094
abs_H1ErrorU: 0.168805
H1NormU: 2.9455
L2ErrorP: 3993.05
abs_L2ErrorP: 1332.16
L2NormP: 0.333619
EnergyError: 0.907426
abs_EnergyError: 1332.29
EnergyNorm: 1468.21
FluxCavity: 0
TwallVHHOSpace: 0.0167793
TprocVHHOSpace: 0.28
TwallModel: 0.052873
TprocModel: 0.16
TwallSolve: 0.0505472
TprocSolve: 0.53


==> dat/convergence-discontinuous/Cubic-Cells_k1_sv1_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 7
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 1
StabilisationParameterStokes: 1
StabilisationParameterDarcy: 0.01
ConditionNumber: -1
ResidualSolver: 2.55623e-16
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
DimVelocitySpace: 21696
DimPressureSpace: 2048
SizeSystem: 12609
L2ErrorU: 0.000707005
abs_L2ErrorU: 0.000466172
L2NormU: 0.659361
H1ErrorU: 0.0265049
abs_H1ErrorU: 0.0796403
H1NormU: 3.00474
L2ErrorP: 295.161
abs_L2ErrorP: 103.897
L2NormP: 0.352002
EnergyError: 0.0706394
abs_EnergyError: 103.98
EnergyNorm: 1471.98
FluxCavity: 0
TwallVHHOSpace: 0.0969964
TprocVHHOSpace: 2.09
TwallModel: 0.272226
TprocModel: 0.88
TwallSolve: 0.242088
TprocSolve: 1.92


==> dat/convergence-discontinuous/Cubic-Cells_k1_sv1_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 7
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 1
StabilisationParameterStokes: 1
StabilisationParameterDarcy: 0.01
ConditionNumber: -1
ResidualSolver: 4.36601e-12
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
DimVelocitySpace: 166656
DimPressureSpace: 16384
SizeSystem: 107777
L2ErrorU: 9.66868e-05
abs_L2ErrorU: 6.37582e-05
L2NormU: 0.65943
H1ErrorU: 0.0128097
abs_H1ErrorU: 0.0386862
H1NormU: 3.02008
L2ErrorP: 29.0702
abs_L2ErrorP: 10.2749
L2NormP: 0.35345
EnergyError: 0.00701135
abs_EnergyError: 10.3223
EnergyNorm: 1472.22
FluxCavity: 0
TwallVHHOSpace: 0.538919
TprocVHHOSpace: 14.24
TwallModel: 2.78407
TprocModel: 11.5
TwallSolve: 2.88216
TprocSolve: 36.61


==> dat/convergence-discontinuous/Cubic-Cells_k1_sv1_sp1/results-5.txt <==
Scheme: hho-brinkman
Solution: 7
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_32x32x32
Degree: 1
StabilisationParameterStokes: 1
StabilisationParameterDarcy: 0.01
ConditionNumber: -1
ResidualSolver: 1.34026e-11
MeshSize: 0.0541266
NbCells: 32768
NbFaces: 101376
DimVelocitySpace: 1305600
DimPressureSpace: 131072
SizeSystem: 889857
L2ErrorU: 1.3748e-05
abs_L2ErrorU: 9.06591e-06
L2NormU: 0.659434
H1ErrorU: 0.00625595
abs_H1ErrorU: 0.0189177
H1NormU: 3.02395
L2ErrorP: 3.39519
abs_L2ErrorP: 1.20036
L2NormP: 0.353547
EnergyError: 0.000831727
abs_EnergyError: 1.2245
EnergyNorm: 1472.24
FluxCavity: 0
TwallVHHOSpace: 4.14507
TprocVHHOSpace: 112.46
TwallModel: 21.9369
TprocModel: 88.18
TwallSolve: 90.4937
TprocSolve: 1909.11


==> dat/convergence-discontinuous/Cubic-Cells_k1_sv1_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0100216       0.06            0.0178477   0.04        0.039445    0.31
0.0167793       0.28            0.052873    0.16        0.0505472   0.53
0.0969964       2.09            0.272226    0.88        0.242088    1.92
0.538919        14.24           2.78407     11.5        2.88216     36.61
4.14507         112.46          21.9369     88.18       90.4937     1909.11


==> dat/convergence-discontinuous/Cubic-Cells_k2_sv1_sp1/data_rates.dat <==
Deg  MeshSize   NbCells  NbFaces  SizeSystem  L2ErrorU     Rate  H1errorU     Rate  L2errorP   Rate  EnergyError  Rate
2    0.866025   8        36       225         0.0212815    --    0.0673608    --    4810.38    --    1.10146      --
2    0.433013   64       240      2657        0.00162199   3.71  0.0136852    2.30  125.272    5.26  0.0298854    5.20
2    0.216506   512      1728     24705       0.000141608  3.52  0.0032366    2.08  4.57702    4.77  0.00110386   4.76
2    0.108253   4096     13056    211457      9.83419e-06  3.85  0.00075741   2.10  0.253019   4.18  6.20319e-05  4.15
2    0.0541266  32768    101376   1746945     6.68459e-07  3.88  0.000175246  2.11  0.0116644  4.44  3.14407e-06  4.30


==> dat/convergence-discontinuous/Cubic-Cells_k2_sv1_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 7
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 2
StabilisationParameterStokes: 1
StabilisationParameterDarcy: 0.001
ConditionNumber: -1
ResidualSolver: 4.70145e-16
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
DimVelocitySpace: 888
DimPressureSpace: 80
SizeSystem: 225
L2ErrorU: 0.0212815
abs_L2ErrorU: 0.0140125
L2NormU: 0.658434
H1ErrorU: 0.0673608
abs_H1ErrorU: 0.208775
H1NormU: 3.09935
L2ErrorP: 4810.38
abs_L2ErrorP: 1617.72
L2NormP: 0.336298
EnergyError: 1.10146
abs_EnergyError: 1617.78
EnergyNorm: 1468.76
FluxCavity: 0
TwallVHHOSpace: 0.0317425
TprocVHHOSpace: 0.21
TwallModel: 0.0565701
TprocModel: 0.1
TwallSolve: 0.0749715
TprocSolve: 1.22


==> dat/convergence-discontinuous/Cubic-Cells_k2_sv1_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 7
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 2
StabilisationParameterStokes: 1
StabilisationParameterDarcy: 0.001
ConditionNumber: -1
ResidualSolver: 2.71345e-16
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
DimVelocitySpace: 6240
DimPressureSpace: 640
SizeSystem: 2657
L2ErrorU: 0.00162199
abs_L2ErrorU: 0.00106957
L2NormU: 0.659415
H1ErrorU: 0.0136852
abs_H1ErrorU: 0.0418177
H1NormU: 3.05569
L2ErrorP: 125.272
abs_L2ErrorP: 43.9752
L2NormP: 0.351037
EnergyError: 0.0298854
abs_EnergyError: 43.9964
EnergyNorm: 1472.17
FluxCavity: 0
TwallVHHOSpace: 0.0505623
TprocVHHOSpace: 1.04
TwallModel: 0.151701
TprocModel: 0.55
TwallSolve: 0.084151
TprocSolve: 0.69


==> dat/convergence-discontinuous/Cubic-Cells_k2_sv1_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 7
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 2
StabilisationParameterStokes: 1
StabilisationParameterDarcy: 0.001
ConditionNumber: -1
ResidualSolver: 3.17384e-16
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
DimVelocitySpace: 46464
DimPressureSpace: 5120
SizeSystem: 24705
L2ErrorU: 0.000141608
abs_L2ErrorU: 9.33814e-05
L2NormU: 0.659434
H1ErrorU: 0.0032366
abs_H1ErrorU: 0.00981924
H1NormU: 3.03382
L2ErrorP: 4.57702
abs_L2ErrorP: 1.61799
L2NormP: 0.353504
EnergyError: 0.00110386
abs_EnergyError: 1.62515
EnergyNorm: 1472.24
FluxCavity: 0
TwallVHHOSpace: 0.344871
TprocVHHOSpace: 8.64
TwallModel: 1.08834
TprocModel: 4.33
TwallSolve: 0.788829
TprocSolve: 8.26


==> dat/convergence-discontinuous/Cubic-Cells_k2_sv1_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 7
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 2
StabilisationParameterStokes: 1
StabilisationParameterDarcy: 0.001
ConditionNumber: -1
ResidualSolver: 9.07396e-15
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
DimVelocitySpace: 357888
DimPressureSpace: 40960
SizeSystem: 211457
L2ErrorU: 9.83419e-06
abs_L2ErrorU: 6.485e-06
L2NormU: 0.659434
H1ErrorU: 0.00075741
abs_H1ErrorU: 0.00229302
H1NormU: 3.02745
L2ErrorP: 0.253019
abs_L2ErrorP: 0.0894554
L2NormP: 0.353553
EnergyError: 6.20319e-05
abs_EnergyError: 0.0913259
EnergyNorm: 1472.24
FluxCavity: 0
TwallVHHOSpace: 2.65617
TprocVHHOSpace: 69.96
TwallModel: 9.39751
TprocModel: 35.64
TwallSolve: 13.3626
TprocSolve: 215.49


==> dat/convergence-discontinuous/Cubic-Cells_k2_sv1_sp1/results-5.txt <==
Scheme: hho-brinkman
Solution: 7
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_32x32x32
Degree: 2
StabilisationParameterStokes: 1
StabilisationParameterDarcy: 0.001
ConditionNumber: -1
ResidualSolver: 4.89896e-15
MeshSize: 0.0541266
NbCells: 32768
NbFaces: 101376
DimVelocitySpace: 2807808
DimPressureSpace: 327680
SizeSystem: 1746945
L2ErrorU: 6.68459e-07
abs_L2ErrorU: 4.40805e-07
L2NormU: 0.659435
H1ErrorU: 0.000175246
abs_H1ErrorU: 0.000530258
H1NormU: 3.02579
L2ErrorP: 0.0116644
abs_L2ErrorP: 0.00412399
L2NormP: 0.353553
EnergyError: 3.14407e-06
abs_EnergyError: 0.00462882
EnergyNorm: 1472.24
FluxCavity: 0
TwallVHHOSpace: 21.9237
TprocVHHOSpace: 586.58
TwallModel: 78.0678
TprocModel: 285.6
TwallSolve: 605.838
TprocSolve: 14935.4


==> dat/convergence-discontinuous/Cubic-Cells_k2_sv1_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0317425       0.21            0.0565701   0.1         0.0749715   1.22
0.0505623       1.04            0.151701    0.55        0.084151    0.69
0.344871        8.64            1.08834     4.33        0.788829    8.26
2.65617         69.96           9.39751     35.64       13.3626     215.49
21.9237         586.58          78.0678     285.6       605.838     14935.4


==> dat/convergence-discontinuous/Cubic-Cells_k3_sv1_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU     Rate  H1errorU     Rate  L2errorP     Rate  EnergyError  Rate
3    0.866025  8        36       369         0.00144154   --    0.0110776    --    426.274      --    0.0973894    --
3    0.433013  64       240      4385        0.000641721  1.17  0.00465126   1.25  5.30109      6.33  0.00127311   6.26
3    0.216506  512      1728     40833       2.79585e-05  4.52  0.000443308  3.39  0.0698915    6.25  1.68822e-05  6.24
3    0.108253  4096     13056    349697      1.23746e-06  4.50  3.70202e-05  3.58  0.000964077  6.18  2.4518e-07   6.11


==> dat/convergence-discontinuous/Cubic-Cells_k3_sv1_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 7
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_2x2x2
Degree: 3
StabilisationParameterStokes: 1
StabilisationParameterDarcy: 0.0001
ConditionNumber: -1
ResidualSolver: 7.23053e-16
MeshSize: 0.866025
NbCells: 8
NbFaces: 36
DimVelocitySpace: 1560
DimPressureSpace: 160
SizeSystem: 369
L2ErrorU: 0.00144154
abs_L2ErrorU: 0.000950536
L2NormU: 0.659388
H1ErrorU: 0.0110776
abs_H1ErrorU: 0.0338033
H1NormU: 3.0515
L2ErrorP: 426.274
abs_L2ErrorP: 143.355
L2NormP: 0.336298
EnergyError: 0.0973894
abs_EnergyError: 143.364
EnergyNorm: 1472.07
FluxCavity: 0
TwallVHHOSpace: 0.067276
TprocVHHOSpace: 0.51
TwallModel: 0.110019
TprocModel: 0.24
TwallSolve: 0.0398864
TprocSolve: 0.42


==> dat/convergence-discontinuous/Cubic-Cells_k3_sv1_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 7
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_4x4x4
Degree: 3
StabilisationParameterStokes: 1
StabilisationParameterDarcy: 0.0001
ConditionNumber: -1
ResidualSolver: 3.98355e-16
MeshSize: 0.433013
NbCells: 64
NbFaces: 240
DimVelocitySpace: 11040
DimPressureSpace: 1280
SizeSystem: 4385
L2ErrorU: 0.000641721
abs_L2ErrorU: 0.000423173
L2NormU: 0.659434
H1ErrorU: 0.00465126
abs_H1ErrorU: 0.0140814
H1NormU: 3.02743
L2ErrorP: 5.30109
abs_L2ErrorP: 1.8732
L2NormP: 0.35336
EnergyError: 0.00127311
abs_EnergyError: 1.87432
EnergyNorm: 1472.24
FluxCavity: 0
TwallVHHOSpace: 0.232929
TprocVHHOSpace: 4.95
TwallModel: 0.42173
TprocModel: 2.33
TwallSolve: 0.171696
TprocSolve: 1.36


==> dat/convergence-discontinuous/Cubic-Cells_k3_sv1_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 7
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_8x8x8
Degree: 3
StabilisationParameterStokes: 1
StabilisationParameterDarcy: 0.0001
ConditionNumber: -1
ResidualSolver: 3.76543e-16
MeshSize: 0.216506
NbCells: 512
NbFaces: 1728
DimVelocitySpace: 82560
DimPressureSpace: 10240
SizeSystem: 40833
L2ErrorU: 2.79585e-05
abs_L2ErrorU: 1.84368e-05
L2NormU: 0.659435
H1ErrorU: 0.000443308
abs_H1ErrorU: 0.00134118
H1NormU: 3.02538
L2ErrorP: 0.0698915
abs_L2ErrorP: 0.0247103
L2NormP: 0.353552
EnergyError: 1.68822e-05
abs_EnergyError: 0.0248546
EnergyNorm: 1472.24
FluxCavity: 0
TwallVHHOSpace: 1.44406
TprocVHHOSpace: 36.76
TwallModel: 3.4273
TprocModel: 17.68
TwallSolve: 2.0926
TprocSolve: 24


==> dat/convergence-discontinuous/Cubic-Cells_k3_sv1_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 7
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Cubic-Cells/RF_fmt/gcube_16x16x16
Degree: 3
StabilisationParameterStokes: 1
StabilisationParameterDarcy: 0.0001
ConditionNumber: -1
ResidualSolver: 6.21171e-15
MeshSize: 0.108253
NbCells: 4096
NbFaces: 13056
DimVelocitySpace: 637440
DimPressureSpace: 81920
SizeSystem: 349697
L2ErrorU: 1.23746e-06
abs_L2ErrorU: 8.16025e-07
L2NormU: 0.659435
H1ErrorU: 3.70202e-05
abs_H1ErrorU: 0.000111995
H1NormU: 3.02525
L2ErrorP: 0.000964077
abs_L2ErrorP: 0.000340853
L2NormP: 0.353553
EnergyError: 2.4518e-07
abs_EnergyError: 0.000360963
EnergyNorm: 1472.24
FluxCavity: 0
TwallVHHOSpace: 11.1936
TprocVHHOSpace: 298.04
TwallModel: 29.3705
TprocModel: 145.53
TwallSolve: 51.9248
TprocSolve: 1044.07


==> dat/convergence-discontinuous/Cubic-Cells_k3_sv1_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.067276        0.51            0.110019    0.24        0.0398864   0.42
0.232929        4.95            0.42173     2.33        0.171696    1.36
1.44406         36.76           3.4273      17.68       2.0926      24
11.1936         298.04          29.3705     145.53      51.9248     1044.07


==> dat/convergence/Random-Hexahedra_k0_sv0_sp1/data_rates.dat <==
Deg  MeshSize   NbCells  NbFaces  SizeSystem  L2ErrorU   Rate  H1errorU  Rate  L2errorP   Rate  EnergyError  Rate
0    0.53033    176      600      1545        0.63433    --    0.856429  --    0.0797415  --    0.855255     --
0    0.347376   888      2865     8278        0.388183   1.16  0.808641  0.14  0.0686026  0.36  0.713819     0.43
0    0.175236   11444    35451    111084      0.143984   1.45  0.626586  0.37  0.0110012  2.67  0.472538     0.60
0    0.0833477  94320    287607   929260      0.0648515  1.07  0.602959  0.05  0.0025376  1.97  0.257679     0.82


==> dat/convergence/Random-Hexahedra_k0_sv0_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 0
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.1
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.96713e-16
MeshSize: 0.53033
NbCells: 176
NbFaces: 600
DimVelocitySpace: 2328
DimPressureSpace: 176
SizeSystem: 1545
L2ErrorU: 0.63433
H1ErrorU: 0.856429
L2ErrorP: 0.0797415
EnergyError: 0.855255
FluxCavity: 0
TwallVHHOSpace: 0.0287873
TprocVHHOSpace: 0.41
TwallModel: 0.0305114
TprocModel: 0.08
TwallSolve: 0.127595
TprocSolve: 0.36


==> dat/convergence/Random-Hexahedra_k0_sv0_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 0
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.2
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 6.06814e-16
MeshSize: 0.347376
NbCells: 888
NbFaces: 2865
DimVelocitySpace: 11259
DimPressureSpace: 888
SizeSystem: 8278
L2ErrorU: 0.388183
H1ErrorU: 0.808641
L2ErrorP: 0.0686026
EnergyError: 0.713819
FluxCavity: 0
TwallVHHOSpace: 0.0562302
TprocVHHOSpace: 1.23
TwallModel: 0.077353
TprocModel: 0.26
TwallSolve: 0.133452
TprocSolve: 0.47


==> dat/convergence/Random-Hexahedra_k0_sv0_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 0
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.3
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.52162e-15
MeshSize: 0.175236
NbCells: 11444
NbFaces: 35451
DimVelocitySpace: 140685
DimPressureSpace: 11444
SizeSystem: 111084
L2ErrorU: 0.143984
H1ErrorU: 0.626586
L2ErrorP: 0.0110012
EnergyError: 0.472538
FluxCavity: 0
TwallVHHOSpace: 0.458408
TprocVHHOSpace: 12.08
TwallModel: 0.76192
TprocModel: 4.07
TwallSolve: 1.3992
TprocSolve: 6.61


==> dat/convergence/Random-Hexahedra_k0_sv0_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 0
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.4
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 7.67479e-15
MeshSize: 0.0833477
NbCells: 94320
NbFaces: 287607
DimVelocitySpace: 1145781
DimPressureSpace: 94320
SizeSystem: 929260
L2ErrorU: 0.0648515
H1ErrorU: 0.602959
L2ErrorP: 0.0025376
EnergyError: 0.257679
FluxCavity: 0
TwallVHHOSpace: 3.60024
TprocVHHOSpace: 98.63
TwallModel: 6.44917
TprocModel: 33.43
TwallSolve: 22.7306
TprocSolve: 167.89


==> dat/convergence/Random-Hexahedra_k0_sv0_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0287873       0.41            0.0305114   0.08        0.127595    0.36
0.0562302       1.23            0.077353    0.26        0.133452    0.47
0.458408        12.08           0.76192     4.07        1.3992      6.61
3.60024         98.63           6.44917     33.43       22.7306     167.89


==> dat/convergence/Random-Hexahedra_k0_sv1_sp0/data_rates.dat <==
Deg  MeshSize   NbCells  NbFaces  SizeSystem  L2ErrorU    Rate  H1errorU   Rate  L2errorP  Rate  EnergyError  Rate
0    0.53033    176      600      1545        0.6256      --    0.842759   --    1.51158   --    0.762598     --
0    0.347376   888      2865     8278        0.155527    3.29  0.435309   1.56  0.920876  1.17  0.402202     1.51
0    0.175236   11444    35451    111084      0.0268393   2.57  0.182542   1.27  0.386293  1.27  0.173024     1.23
0    0.0833477  94320    287607   929260      0.00634018  1.94  0.0893323  0.96  0.193959  0.93  0.08462      0.96


==> dat/convergence/Random-Hexahedra_k0_sv1_sp0/results-1.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.1
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.84946e-16
MeshSize: 0.53033
NbCells: 176
NbFaces: 600
DimVelocitySpace: 2328
DimPressureSpace: 176
SizeSystem: 1545
L2ErrorU: 0.6256
H1ErrorU: 0.842759
L2ErrorP: 1.51158
EnergyError: 0.762598
FluxCavity: 0
TwallVHHOSpace: 0.0296403
TprocVHHOSpace: 0.41
TwallModel: 0.0172768
TprocModel: 0.06
TwallSolve: 0.058341
TprocSolve: 0.16


==> dat/convergence/Random-Hexahedra_k0_sv1_sp0/results-2.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.2
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 7.10507e-16
MeshSize: 0.347376
NbCells: 888
NbFaces: 2865
DimVelocitySpace: 11259
DimPressureSpace: 888
SizeSystem: 8278
L2ErrorU: 0.155527
H1ErrorU: 0.435309
L2ErrorP: 0.920876
EnergyError: 0.402202
FluxCavity: 0
TwallVHHOSpace: 0.0733386
TprocVHHOSpace: 1.44
TwallModel: 0.094179
TprocModel: 0.26
TwallSolve: 0.123228
TprocSolve: 0.45


==> dat/convergence/Random-Hexahedra_k0_sv1_sp0/results-3.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.3
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.75561e-15
MeshSize: 0.175236
NbCells: 11444
NbFaces: 35451
DimVelocitySpace: 140685
DimPressureSpace: 11444
SizeSystem: 111084
L2ErrorU: 0.0268393
H1ErrorU: 0.182542
L2ErrorP: 0.386293
EnergyError: 0.173024
FluxCavity: 0
TwallVHHOSpace: 0.472691
TprocVHHOSpace: 12.44
TwallModel: 0.781244
TprocModel: 3.97
TwallSolve: 1.30184
TprocSolve: 6.59


==> dat/convergence/Random-Hexahedra_k0_sv1_sp0/results-4.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.4
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.69633e-15
MeshSize: 0.0833477
NbCells: 94320
NbFaces: 287607
DimVelocitySpace: 1145781
DimPressureSpace: 94320
SizeSystem: 929260
L2ErrorU: 0.00634018
H1ErrorU: 0.0893323
L2ErrorP: 0.193959
EnergyError: 0.08462
FluxCavity: 0
TwallVHHOSpace: 3.64467
TprocVHHOSpace: 100.25
TwallModel: 6.42337
TprocModel: 32.25
TwallSolve: 21.8719
TprocSolve: 170.21


==> dat/convergence/Random-Hexahedra_k0_sv1_sp0/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0296403       0.41            0.0172768   0.06        0.058341    0.16
0.0733386       1.44            0.094179    0.26        0.123228    0.45
0.472691        12.44           0.781244    3.97        1.30184     6.59
3.64467         100.25          6.42337     32.25       21.8719     170.21


==> dat/convergence/Random-Hexahedra_k0_sv1_sp1/data_rates.dat <==
Deg  MeshSize   NbCells  NbFaces  SizeSystem  L2ErrorU   Rate  H1errorU   Rate  L2errorP  Rate  EnergyError  Rate
0    0.53033    176      600      1545        0.434258   --    0.675857   --    15.3842   --    0.619906     --
0    0.347376   888      2865     8278        0.212473   1.69  0.40529    1.21  9.90826   1.04  0.385415     1.12
0    0.175236   11444    35451    111084      0.0427153  2.34  0.172698   1.25  3.38681   1.57  0.166946     1.22
0    0.0833477  94320    287607   929260      0.010306   1.91  0.0849642  0.95  1.51457   1.08  0.0818864    0.96


==> dat/convergence/Random-Hexahedra_k0_sv1_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.1
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.94891e-16
MeshSize: 0.53033
NbCells: 176
NbFaces: 600
DimVelocitySpace: 2328
DimPressureSpace: 176
SizeSystem: 1545
L2ErrorU: 0.594993
H1ErrorU: 0.819265
L2ErrorP: 1.57872
EnergyError: 0.743062
FluxCavity: 0
TwallVHHOSpace: 0.0278824
TprocVHHOSpace: 0.42
TwallModel: 0.0281381
TprocModel: 0.08
TwallSolve: 0.0648241
TprocSolve: 0.18


==> dat/convergence/Random-Hexahedra_k0_sv1_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.2
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 7.554e-16
MeshSize: 0.347376
NbCells: 888
NbFaces: 2865
DimVelocitySpace: 11259
DimPressureSpace: 888
SizeSystem: 8278
L2ErrorU: 0.153767
H1ErrorU: 0.433695
L2ErrorP: 0.917369
EnergyError: 0.399536
FluxCavity: 0
TwallVHHOSpace: 0.0766611
TprocVHHOSpace: 1.48
TwallModel: 0.073318
TprocModel: 0.23
TwallSolve: 0.128433
TprocSolve: 0.5


==> dat/convergence/Random-Hexahedra_k0_sv1_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.3
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.76933e-15
MeshSize: 0.175236
NbCells: 11444
NbFaces: 35451
DimVelocitySpace: 140685
DimPressureSpace: 11444
SizeSystem: 111084
L2ErrorU: 0.0267268
H1ErrorU: 0.182486
L2ErrorP: 0.386308
EnergyError: 0.172283
FluxCavity: 0
TwallVHHOSpace: 0.47049
TprocVHHOSpace: 12.47
TwallModel: 0.772321
TprocModel: 3.9
TwallSolve: 1.3019
TprocSolve: 6.51


==> dat/convergence/Random-Hexahedra_k0_sv1_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.4
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.03289e-15
MeshSize: 0.0833477
NbCells: 94320
NbFaces: 287607
DimVelocitySpace: 1145781
DimPressureSpace: 94320
SizeSystem: 929260
L2ErrorU: 0.010306
H1ErrorU: 0.0849642
L2ErrorP: 1.51457
EnergyError: 0.0818864
TwallVHHOSpace: 3.68176
TprocVHHOSpace: 98.63
TwallModel: 9.13373
TprocModel: 43.18
TwallSolve: 21.3796
TprocSolve: 160.8


==> dat/convergence/Random-Hexahedra_k0_sv1_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0283903       0.43            0.0331914   0.09        0.067548    0.19
0.0726858       1.42            0.0804694   0.27        0.124674    0.46
0.499443        12.64           0.776352    4.11        1.33377     6.8
3.68176         98.63           9.13373     43.18       21.3796     160.8


==> dat/convergence/Random-Hexahedra_k1_sv0_sp1/data_rates.dat <==
Deg  MeshSize   NbCells  NbFaces  SizeSystem  L2ErrorU    Rate  H1errorU   Rate  L2errorP     Rate  EnergyError  Rate
1    0.53033    176      600      4281        0.369139    --    0.70975    --    0.0688508    --    0.654602     --
1    0.347376   888      2865     23056       0.0930663   3.26  0.317413   1.90  0.0114752    4.23  0.280258     2.01
1    0.175236   11444    35451    310362      0.0168539   2.50  0.132826   1.27  0.000932127  3.67  0.0613873    2.22
1    0.0833477  94320    287607   2599138     0.00401152  1.93  0.0632045  1.00  0.000106654  2.92  0.0152686    1.87


==> dat/convergence/Random-Hexahedra_k1_sv0_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 0
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.1
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.74009e-16
MeshSize: 0.53033
NbCells: 176
NbFaces: 600
DimVelocitySpace: 7512
DimPressureSpace: 704
SizeSystem: 4281
L2ErrorU: 0.369139
H1ErrorU: 0.70975
L2ErrorP: 0.0688508
EnergyError: 0.654602
FluxCavity: 0
TwallVHHOSpace: 0.103512
TprocVHHOSpace: 1.67
TwallModel: 0.116885
TprocModel: 0.39
TwallSolve: 0.134526
TprocSolve: 0.41


==> dat/convergence/Random-Hexahedra_k1_sv0_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 0
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.2
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 8.30112e-16
MeshSize: 0.347376
NbCells: 888
NbFaces: 2865
DimVelocitySpace: 36441
DimPressureSpace: 3552
SizeSystem: 23056
L2ErrorU: 0.0930663
H1ErrorU: 0.317413
L2ErrorP: 0.0114752
EnergyError: 0.280258
FluxCavity: 0
TwallVHHOSpace: 0.234297
TprocVHHOSpace: 4.63
TwallModel: 0.540943
TprocModel: 2.43
TwallSolve: 0.449404
TprocSolve: 1.89


==> dat/convergence/Random-Hexahedra_k1_sv0_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 0
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.3
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.78996e-15
MeshSize: 0.175236
NbCells: 11444
NbFaces: 35451
DimVelocitySpace: 456387
DimPressureSpace: 45776
SizeSystem: 310362
L2ErrorU: 0.0168539
H1ErrorU: 0.132826
L2ErrorP: 0.000932127
EnergyError: 0.0613873
FluxCavity: 0
TwallVHHOSpace: 2.07609
TprocVHHOSpace: 55.91
TwallModel: 6.24417
TprocModel: 26.58
TwallSolve: 9.18429
TprocSolve: 49.85


==> dat/convergence/Random-Hexahedra_k1_sv0_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 0
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.4
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 7.84692e-15
MeshSize: 0.0833477
NbCells: 94320
NbFaces: 287607
DimVelocitySpace: 3720303
DimPressureSpace: 377280
SizeSystem: 2599138
L2ErrorU: 0.00401152
H1ErrorU: 0.0632045
L2ErrorP: 0.000106654
EnergyError: 0.0152686
FluxCavity: 0
TwallVHHOSpace: 16.928
TprocVHHOSpace: 468.8
TwallModel: 48.6932
TprocModel: 183.59
TwallSolve: 280.35
TprocSolve: 3054.1


==> dat/convergence/Random-Hexahedra_k1_sv0_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.103512        1.67            0.116885    0.39        0.134526    0.41
0.234297        4.63            0.540943    2.43        0.449404    1.89
2.07609         55.91           6.24417     26.58       9.18429     49.85
16.928          468.8           48.6932     183.59      280.35      3054.1


==> dat/convergence/Random-Hexahedra_k1_sv1_sp0/data_rates.dat <==
Deg  MeshSize   NbCells  NbFaces  SizeSystem  L2ErrorU     Rate  H1errorU    Rate  L2errorP    Rate  EnergyError  Rate
1    0.53033    176      600      4281        0.0502892    --    0.134708    --    0.517985    --    0.195486     --
1    0.347376   888      2865     23056       0.0100785    3.80  0.0439583   2.65  0.165202    2.70  0.068125     2.49
1    0.175236   11444    35451    310362      0.000833999  3.64  0.00854406  2.39  0.0304648   2.47  0.0141823    2.29
1    0.0833477  94320    287607   2599138     0.000100806  2.84  0.0020726   1.91  0.00724394  1.93  0.00346728   1.90


==> dat/convergence/Random-Hexahedra_k1_sv1_sp0/results-1.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.1
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.0556e-15
MeshSize: 0.53033
NbCells: 176
NbFaces: 600
DimVelocitySpace: 7512
DimPressureSpace: 704
SizeSystem: 4281
L2ErrorU: 0.0502892
H1ErrorU: 0.134708
L2ErrorP: 0.517985
EnergyError: 0.195486
FluxCavity: 0
TwallVHHOSpace: 0.0972397
TprocVHHOSpace: 1.58
TwallModel: 0.132542
TprocModel: 0.34
TwallSolve: 0.142122
TprocSolve: 0.4


==> dat/convergence/Random-Hexahedra_k1_sv1_sp0/results-2.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.2
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.95035e-15
MeshSize: 0.347376
NbCells: 888
NbFaces: 2865
DimVelocitySpace: 36441
DimPressureSpace: 3552
SizeSystem: 23056
L2ErrorU: 0.0100785
H1ErrorU: 0.0439583
L2ErrorP: 0.165202
EnergyError: 0.068125
FluxCavity: 0
TwallVHHOSpace: 0.260725
TprocVHHOSpace: 4.82
TwallModel: 0.555167
TprocModel: 2.5
TwallSolve: 0.401615
TprocSolve: 1.84


==> dat/convergence/Random-Hexahedra_k1_sv1_sp0/results-3.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.3
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.57924e-14
MeshSize: 0.175236
NbCells: 11444
NbFaces: 35451
DimVelocitySpace: 456387
DimPressureSpace: 45776
SizeSystem: 310362
L2ErrorU: 0.000833999
H1ErrorU: 0.00854406
L2ErrorP: 0.0304648
EnergyError: 0.0141823
FluxCavity: 0
TwallVHHOSpace: 2.11423
TprocVHHOSpace: 57.58
TwallModel: 7.70156
TprocModel: 39.49
TwallSolve: 8.3848
TprocSolve: 45.57


==> dat/convergence/Random-Hexahedra_k1_sv1_sp0/results-4.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.4
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.53189e-09
MeshSize: 0.0833477
NbCells: 94320
NbFaces: 287607
DimVelocitySpace: 3720303
DimPressureSpace: 377280
SizeSystem: 2599138
L2ErrorU: 0.000100806
H1ErrorU: 0.0020726
L2ErrorP: 0.00724394
EnergyError: 0.00346728
FluxCavity: 0
TwallVHHOSpace: 17.3509
TprocVHHOSpace: 480.28
TwallModel: 48.4053
TprocModel: 184.28
TwallSolve: 260.118
TprocSolve: 2840.4


==> dat/convergence/Random-Hexahedra_k1_sv1_sp0/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0972397       1.58            0.132542    0.34        0.142122    0.4
0.260725        4.82            0.555167    2.5         0.401615    1.84
2.11423         57.58           7.70156     39.49       8.3848      45.57
17.3509         480.28          48.4053     184.28      260.118     2840.4


==> dat/convergence/Random-Hexahedra_k1_sv1_sp1/data_rates.dat <==
Deg  MeshSize   NbCells  NbFaces  SizeSystem  L2ErrorU     Rate  H1errorU    Rate  L2errorP    Rate  EnergyError  Rate
1    0.53033    176      600      4281        0.0493225    --    0.132733    --    0.524013    --    0.194365     --
1    0.347376   888      2865     23056       0.0100466    3.76  0.0438993   2.62  0.165105    2.73  0.0678283    2.49
1    0.175236   11444    35451    310362      0.000833594  3.64  0.00854282  2.39  0.0304627   2.47  0.0141226    2.29
1    0.0833477  94320    287607   2599138     0.000100797  2.84  0.00207257  1.91  0.00724394  1.93  0.0034528    1.90


==> dat/convergence/Random-Hexahedra_k1_sv1_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.1
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.00979e-15
MeshSize: 0.53033
NbCells: 176
NbFaces: 600
DimVelocitySpace: 7512
DimPressureSpace: 704
SizeSystem: 4281
L2ErrorU: 0.0493225
H1ErrorU: 0.132733
L2ErrorP: 0.524013
EnergyError: 0.194365
FluxCavity: 0
TwallVHHOSpace: 0.104566
TprocVHHOSpace: 1.57
TwallModel: 0.136145
TprocModel: 0.46
TwallSolve: 0.111835
TprocSolve: 0.38


==> dat/convergence/Random-Hexahedra_k1_sv1_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.2
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.25378e-15
MeshSize: 0.347376
NbCells: 888
NbFaces: 2865
DimVelocitySpace: 36441
DimPressureSpace: 3552
SizeSystem: 23056
L2ErrorU: 0.0100466
H1ErrorU: 0.0438993
L2ErrorP: 0.165105
EnergyError: 0.0678283
FluxCavity: 0
TwallVHHOSpace: 0.240798
TprocVHHOSpace: 4.67
TwallModel: 0.549031
TprocModel: 2.48
TwallSolve: 0.436215
TprocSolve: 1.91


==> dat/convergence/Random-Hexahedra_k1_sv1_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.3
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.99918e-14
MeshSize: 0.175236
NbCells: 11444
NbFaces: 35451
DimVelocitySpace: 456387
DimPressureSpace: 45776
SizeSystem: 310362
L2ErrorU: 0.000833594
H1ErrorU: 0.00854282
L2ErrorP: 0.0304627
EnergyError: 0.0141226
FluxCavity: 0
TwallVHHOSpace: 2.14471
TprocVHHOSpace: 57.99
TwallModel: 5.90242
TprocModel: 22.8
TwallSolve: 8.27037
TprocSolve: 43.91


==> dat/convergence/Random-Hexahedra_k1_sv1_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.4
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.00958e-09
MeshSize: 0.0833477
NbCells: 94320
NbFaces: 287607
DimVelocitySpace: 3720303
DimPressureSpace: 377280
SizeSystem: 2599138
L2ErrorU: 0.000100797
H1ErrorU: 0.00207257
L2ErrorP: 0.00724394
EnergyError: 0.0034528
FluxCavity: 0
TwallVHHOSpace: 17.4027
TprocVHHOSpace: 482.88
TwallModel: 48.2963
TprocModel: 183
TwallSolve: 258.878
TprocSolve: 2822.45


==> dat/convergence/Random-Hexahedra_k1_sv1_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.104566        1.57            0.136145    0.46        0.111835    0.38
0.240798        4.67            0.549031    2.48        0.436215    1.91
2.14471         57.99           5.90242     22.8        8.27037     43.91
17.4027         482.88          48.2963     183         258.878     2822.45


==> dat/convergence/Random-Hexahedra_k2_sv0_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU    Rate  H1errorU   Rate  L2errorP     Rate  EnergyError  Rate
2    0.53033   176      600      8385        0.100155    --    0.27565    --    0.0128393    --    0.295449     --
2    0.347376  888      2865     45223       0.0191642   3.91  0.103335   2.32  0.00157014   4.97  0.0529217    4.06
2    0.175236  11444    35451    609279      0.00147789  3.74  0.0183993  2.52  6.19281e-05  4.72  0.00508062   3.42


==> dat/convergence/Random-Hexahedra_k2_sv0_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 0
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.1
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 7.21884e-16
MeshSize: 0.53033
NbCells: 176
NbFaces: 600
DimVelocitySpace: 16080
DimPressureSpace: 1760
SizeSystem: 8385
L2ErrorU: 0.100155
H1ErrorU: 0.27565
L2ErrorP: 0.0128393
EnergyError: 0.295449
FluxCavity: 0
TwallVHHOSpace: 0.240201
TprocVHHOSpace: 4.4
TwallModel: 0.374044
TprocModel: 1.48
TwallSolve: 0.242181
TprocSolve: 1.03


==> dat/convergence/Random-Hexahedra_k2_sv0_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 0
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.2
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.07069e-10
MeshSize: 0.347376
NbCells: 888
NbFaces: 2865
DimVelocitySpace: 78210
DimPressureSpace: 8880
SizeSystem: 45223
L2ErrorU: 0.0191642
H1ErrorU: 0.103335
L2ErrorP: 0.00157014
EnergyError: 0.0529217
FluxCavity: 0
TwallVHHOSpace: 0.809665
TprocVHHOSpace: 18.17
TwallModel: 2.10547
TprocModel: 9.59
TwallSolve: 1.36796
TprocSolve: 6.42


==> dat/convergence/Random-Hexahedra_k2_sv0_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 0
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.3
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.61431e-11
MeshSize: 0.175236
NbCells: 11444
NbFaces: 35451
DimVelocitySpace: 981438
DimPressureSpace: 114440
SizeSystem: 609279
L2ErrorU: 0.00147789
H1ErrorU: 0.0183993
L2ErrorP: 6.19281e-05
EnergyError: 0.00508062
FluxCavity: 0
TwallVHHOSpace: 8.79031
TprocVHHOSpace: 240.28
TwallModel: 23.9556
TprocModel: 96.69
TwallSolve: 37.677
TprocSolve: 262.61


==> dat/convergence/Random-Hexahedra_k2_sv0_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.240201        4.4             0.374044    1.48        0.242181    1.03
0.809665        18.17           2.10547     9.59        1.36796     6.42
8.79031         240.28          23.9556     96.69       37.677      262.61


==> dat/convergence/Random-Hexahedra_k2_sv1_sp0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU     Rate  H1errorU     Rate  L2errorP    Rate  EnergyError  Rate
2    0.53033   176      600      8385        0.0175971    --    0.0497836    --    0.160894    --    0.060205     --
2    0.347376  888      2865     45223       0.00213514   4.99  0.0111125    3.54  0.031848    3.83  0.0128229    3.66
2    0.175236  11444    35451    609279      6.85867e-05  5.02  0.000888653  3.69  0.00215049  3.94  0.00102334   3.69


==> dat/convergence/Random-Hexahedra_k2_sv1_sp0/results-1.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.1
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.75519e-15
MeshSize: 0.53033
NbCells: 176
NbFaces: 600
DimVelocitySpace: 16080
DimPressureSpace: 1760
SizeSystem: 8385
L2ErrorU: 0.0175971
H1ErrorU: 0.0497836
L2ErrorP: 0.160894
EnergyError: 0.060205
FluxCavity: 0
TwallVHHOSpace: 0.241703
TprocVHHOSpace: 4.37
TwallModel: 0.384731
TprocModel: 1.42
TwallSolve: 0.36718
TprocSolve: 1.4


==> dat/convergence/Random-Hexahedra_k2_sv1_sp0/results-2.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.2
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.1002e-15
MeshSize: 0.347376
NbCells: 888
NbFaces: 2865
DimVelocitySpace: 78210
DimPressureSpace: 8880
SizeSystem: 45223
L2ErrorU: 0.00213514
H1ErrorU: 0.0111125
L2ErrorP: 0.031848
EnergyError: 0.0128229
FluxCavity: 0
TwallVHHOSpace: 0.805665
TprocVHHOSpace: 18.21
TwallModel: 2.13809
TprocModel: 10.38
TwallSolve: 1.28457
TprocSolve: 6.5


==> dat/convergence/Random-Hexahedra_k2_sv1_sp0/results-3.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.3
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.55954e-08
MeshSize: 0.175236
NbCells: 11444
NbFaces: 35451
DimVelocitySpace: 981438
DimPressureSpace: 114440
SizeSystem: 609279
L2ErrorU: 6.85867e-05
H1ErrorU: 0.000888653
L2ErrorP: 0.00215049
EnergyError: 0.00102334
FluxCavity: 0
TwallVHHOSpace: 8.97208
TprocVHHOSpace: 243.53
TwallModel: 23.9888
TprocModel: 97.52
TwallSolve: 37.2642
TprocSolve: 276.5


==> dat/convergence/Random-Hexahedra_k2_sv1_sp0/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.241703        4.37            0.384731    1.42        0.36718     1.4
0.805665        18.21           2.13809     10.38       1.28457     6.5
8.97208         243.53          23.9888     97.52       37.2642     276.5


==> dat/convergence/Random-Hexahedra_k2_sv1_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU     Rate  H1errorU     Rate  L2errorP   Rate  EnergyError  Rate
2    0.53033   176      600      8385        0.0174644    --    0.0493721    --    0.165872   --    0.0600022    --
2    0.347376  888      2865     45223       0.00213311   4.97  0.0111006    3.53  0.0318695  3.90  0.0127677    3.66
2    0.175236  11444    35451    609279      6.85792e-05  5.02  0.000888567  3.69  0.0021505  3.94  0.00101905   3.69


==> dat/convergence/Random-Hexahedra_k2_sv1_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.1
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.66989e-15
MeshSize: 0.53033
NbCells: 176
NbFaces: 600
DimVelocitySpace: 16080
DimPressureSpace: 1760
SizeSystem: 8385
L2ErrorU: 0.0174644
H1ErrorU: 0.0493721
L2ErrorP: 0.165872
EnergyError: 0.0600022
FluxCavity: 0
TwallVHHOSpace: 0.244673
TprocVHHOSpace: 4.48
TwallModel: 0.370078
TprocModel: 1.67
TwallSolve: 1.03108
TprocSolve: 2.85


==> dat/convergence/Random-Hexahedra_k2_sv1_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.2
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.94781e-15
MeshSize: 0.347376
NbCells: 888
NbFaces: 2865
DimVelocitySpace: 78210
DimPressureSpace: 8880
SizeSystem: 45223
L2ErrorU: 0.00213311
H1ErrorU: 0.0111006
L2ErrorP: 0.0318695
EnergyError: 0.0127677
FluxCavity: 0
TwallVHHOSpace: 0.833142
TprocVHHOSpace: 18.18
TwallModel: 2.16327
TprocModel: 10.5
TwallSolve: 1.24182
TprocSolve: 6.22


==> dat/convergence/Random-Hexahedra_k2_sv1_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.3
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 7.61303e-09
MeshSize: 0.175236
NbCells: 11444
NbFaces: 35451
DimVelocitySpace: 981438
DimPressureSpace: 114440
SizeSystem: 609279
L2ErrorU: 6.85792e-05
H1ErrorU: 0.000888567
L2ErrorP: 0.0021505
EnergyError: 0.00101905
FluxCavity: 0
TwallVHHOSpace: 9.03454
TprocVHHOSpace: 243.34
TwallModel: 23.7676
TprocModel: 96.6
TwallSolve: 35.8346
TprocSolve: 256.96


==> dat/convergence/Random-Hexahedra_k2_sv1_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.244673        4.48            0.370078    1.67        1.03108     2.85
0.833142        18.18           2.16327     10.5        1.24182     6.22
9.03454         243.34          23.7676     96.6        35.8346     256.96


==> dat/convergence/Random-Hexahedra_k3_sv0_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU     Rate  H1errorU    Rate  L2errorP     Rate  EnergyError  Rate
3    0.53033   176      600      13857       0.0322784    --    0.145732    --    0.00388419   --    0.0797085    --
3    0.347376  888      2865     74779       0.00280296   5.78  0.0203764   4.65  0.000206707  6.93  0.008506     5.29
3    0.175236  11444    35451    1007835     0.000103434  4.82  0.00172485  3.61  3.69496e-06  5.88  0.000339618  4.71


==> dat/convergence/Random-Hexahedra_k3_sv0_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 0
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.1
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 7.49541e-16
MeshSize: 0.53033
NbCells: 176
NbFaces: 600
DimVelocitySpace: 28560
DimPressureSpace: 3520
SizeSystem: 13857
L2ErrorU: 0.0322784
H1ErrorU: 0.145732
L2ErrorP: 0.00388419
EnergyError: 0.0797085
FluxCavity: 0
TwallVHHOSpace: 0.705426
TprocVHHOSpace: 13.87
TwallModel: 1.12159
TprocModel: 6.27
TwallSolve: 0.520267
TprocSolve: 2.58


==> dat/convergence/Random-Hexahedra_k3_sv0_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 0
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.2
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.0553e-10
MeshSize: 0.347376
NbCells: 888
NbFaces: 2865
DimVelocitySpace: 139230
DimPressureSpace: 17760
SizeSystem: 74779
L2ErrorU: 0.00280296
H1ErrorU: 0.0203764
L2ErrorP: 0.000206707
EnergyError: 0.008506
FluxCavity: 0
TwallVHHOSpace: 2.72405
TprocVHHOSpace: 68.35
TwallModel: 5.97466
TprocModel: 28.86
TwallSolve: 3.48939
TprocSolve: 13.93


==> dat/convergence/Random-Hexahedra_k3_sv0_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 0
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.3
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.18354e-09
MeshSize: 0.175236
NbCells: 11444
NbFaces: 35451
DimVelocitySpace: 1750170
DimPressureSpace: 228880
SizeSystem: 1007835
L2ErrorU: 0.000103434
H1ErrorU: 0.00172485
L2ErrorP: 3.69496e-06
EnergyError: 0.000339618
FluxCavity: 0
TwallVHHOSpace: 35.3774
TprocVHHOSpace: 967.3
TwallModel: 74.5979
TprocModel: 400.22
TwallSolve: 129.1
TprocSolve: 1115.32


==> dat/convergence/Random-Hexahedra_k3_sv0_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.705426        13.87           1.12159     6.27        0.520267    2.58
2.72405         68.35           5.97466     28.86       3.48939     13.93
35.3774         967.3           74.5979     400.22      129.1       1115.32


==> dat/convergence/Random-Hexahedra_k3_sv1_sp0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU     Rate  H1errorU    Rate  L2errorP     Rate  EnergyError  Rate
3    0.53033   176      600      13857       0.00402942   --    0.016971    --    0.031558     --    0.0149687    --
3    0.347376  888      2865     74779       0.000350542  5.77  0.00251354  4.51  0.00385731   4.97  0.00195153   4.82
3    0.175236  11444    35451    1007835     5.78974e-06  6.00  9.4391e-05  4.80  0.000139395  4.85  7.4903e-05   4.76


==> dat/convergence/Random-Hexahedra_k3_sv1_sp0/results-1.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.1
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.06953e-15
MeshSize: 0.53033
NbCells: 176
NbFaces: 600
DimVelocitySpace: 28560
DimPressureSpace: 3520
SizeSystem: 13857
L2ErrorU: 0.00402942
H1ErrorU: 0.016971
L2ErrorP: 0.031558
EnergyError: 0.0149687
FluxCavity: 0
TwallVHHOSpace: 0.692829
TprocVHHOSpace: 15.22
TwallModel: 1.09687
TprocModel: 5.83
TwallSolve: 0.76822
TprocSolve: 3.43


==> dat/convergence/Random-Hexahedra_k3_sv1_sp0/results-2.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.2
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.51542e-09
MeshSize: 0.347376
NbCells: 888
NbFaces: 2865
DimVelocitySpace: 139230
DimPressureSpace: 17760
SizeSystem: 74779
L2ErrorU: 0.000350542
H1ErrorU: 0.00251354
L2ErrorP: 0.00385731
EnergyError: 0.00195153
FluxCavity: 0
TwallVHHOSpace: 2.76594
TprocVHHOSpace: 69.57
TwallModel: 5.99635
TprocModel: 29.59
TwallSolve: 3.32985
TprocSolve: 13.74


==> dat/convergence/Random-Hexahedra_k3_sv1_sp0/results-3.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.3
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 8.24379e-08
MeshSize: 0.175236
NbCells: 11444
NbFaces: 35451
DimVelocitySpace: 1750170
DimPressureSpace: 228880
SizeSystem: 1007835
L2ErrorU: 5.78974e-06
H1ErrorU: 9.4391e-05
L2ErrorP: 0.000139395
EnergyError: 7.4903e-05
FluxCavity: 0
TwallVHHOSpace: 36.1545
TprocVHHOSpace: 985.66
TwallModel: 73.1213
TprocModel: 398.9
TwallSolve: 134.893
TprocSolve: 1237.14


==> dat/convergence/Random-Hexahedra_k3_sv1_sp0/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.692829        15.22           1.09687     5.83        0.76822     3.43
2.76594         69.57           5.99635     29.59       3.32985     13.74
36.1545         985.66          73.1213     398.9       134.893     1237.14


==> dat/convergence/Random-Hexahedra_k3_sv1_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU     Rate  H1errorU     Rate  L2errorP     Rate  EnergyError  Rate
3    0.53033   176      600      13857       0.00397902   --    0.0167852    --    0.0318909    --    0.0148458    --
3    0.347376  888      2865     74779       0.00035011   5.74  0.00251061   4.49  0.00385761   4.99  0.00194201   4.81
3    0.175236  11444    35451    1007835     5.78029e-06  6.00  9.43781e-05  4.79  0.000138715  4.86  7.45769e-05  4.76


==> dat/convergence/Random-Hexahedra_k3_sv1_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.1
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.33079e-15
MeshSize: 0.53033
NbCells: 176
NbFaces: 600
DimVelocitySpace: 28560
DimPressureSpace: 3520
SizeSystem: 13857
L2ErrorU: 0.00397902
H1ErrorU: 0.0167852
L2ErrorP: 0.0318909
EnergyError: 0.0148458
FluxCavity: 0
TwallVHHOSpace: 0.719144
TprocVHHOSpace: 14.44
TwallModel: 1.09771
TprocModel: 5.91
TwallSolve: 1.38406
TprocSolve: 4.9


==> dat/convergence/Random-Hexahedra_k3_sv1_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.2
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.20177e-10
MeshSize: 0.347376
NbCells: 888
NbFaces: 2865
DimVelocitySpace: 139230
DimPressureSpace: 17760
SizeSystem: 74779
L2ErrorU: 0.00035011
H1ErrorU: 0.00251061
L2ErrorP: 0.00385761
EnergyError: 0.00194201
FluxCavity: 0
TwallVHHOSpace: 2.78416
TprocVHHOSpace: 70.07
TwallModel: 5.93877
TprocModel: 29
TwallSolve: 3.35909
TprocSolve: 14.39


==> dat/convergence/Random-Hexahedra_k3_sv1_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 3
ScalingViscosity: 1
ScalingPermeabilityInv: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Random-Hexahedra/RF_fmt/gcube.3
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.85495e-08
MeshSize: 0.175236
NbCells: 11444
NbFaces: 35451
DimVelocitySpace: 1750170
DimPressureSpace: 228880
SizeSystem: 1007835
L2ErrorU: 5.78029e-06
H1ErrorU: 9.43781e-05
L2ErrorP: 0.000138715
EnergyError: 7.45769e-05
FluxCavity: 0
TwallVHHOSpace: 35.9096
TprocVHHOSpace: 986.21
TwallModel: 71.9891
TprocModel: 398.06
TwallSolve: 131.906
TprocSolve: 1180.06


==> dat/convergence/Random-Hexahedra_k3_sv1_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.719144        14.44           1.09771     5.91        1.38406     4.9
2.78416         70.07           5.93877     29          3.35909     14.39
35.9096         986.21          71.9891     398.06      131.906     1180.06


==> dat/convergence/Tetgen-Cube-0_k0_sv0_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU  Rate  H1errorU  Rate   L2errorP  Rate  EnergyError  Rate
0    1.22501   19       52       92          3.11199   --    1.99491   --     17.5359   --    1.1025       --
0    0.558943  216      496      1321        0.642687  2.01  0.978417  0.91   1.7109    2.97  0.946757     0.19
0    0.499828  408      913      2566        0.595006  0.69  0.997022  -0.17  1.551     0.88  0.904568     0.41
0    0.39203   816      1805     5194        0.405424  1.58  0.924017  0.31   0.901544  2.23  0.881478     0.11
0    0.313068  1504     3261     9770        0.302769  1.30  0.881003  0.21   0.51759   2.47  0.853798     0.14
0    0.256759  2925     6228     19342       0.241016  1.15  0.872389  0.05   0.343011  2.07  0.811429     0.26


==> dat/convergence/Tetgen-Cube-0_k0_sv0_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.46516e-16
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
DimVelocitySpace: 213
DimPressureSpace: 19
SizeSystem: 92
L2ErrorU: 3.11199
H1ErrorU: 1.99491
L2ErrorP: 17.5359
EnergyError: 1.1025
TwallVHHOSpace: 0.0171066
TprocVHHOSpace: 0.02
TwallModel: 0.00351581
TprocModel: 0
TwallSolve: 0.0509257
TprocSolve: 0.11


==> dat/convergence/Tetgen-Cube-0_k0_sv0_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.28238e-16
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
DimVelocitySpace: 2136
DimPressureSpace: 216
SizeSystem: 1321
L2ErrorU: 0.642687
H1ErrorU: 0.978417
L2ErrorP: 1.7109
EnergyError: 0.946757
TwallVHHOSpace: 0.0239731
TprocVHHOSpace: 0.23
TwallModel: 0.0143296
TprocModel: 0.04
TwallSolve: 0.043546
TprocSolve: 0.19


==> dat/convergence/Tetgen-Cube-0_k0_sv0_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.73807e-16
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
DimVelocitySpace: 3963
DimPressureSpace: 408
SizeSystem: 2566
L2ErrorU: 0.595006
H1ErrorU: 0.997022
L2ErrorP: 1.551
EnergyError: 0.904568
TwallVHHOSpace: 0.0260207
TprocVHHOSpace: 0.37
TwallModel: 0.0279921
TprocModel: 0.07
TwallSolve: 0.0682435
TprocSolve: 0.23


==> dat/convergence/Tetgen-Cube-0_k0_sv0_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.935e-16
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
DimVelocitySpace: 7863
DimPressureSpace: 816
SizeSystem: 5194
L2ErrorU: 0.405424
H1ErrorU: 0.924017
L2ErrorP: 0.901544
EnergyError: 0.881478
TwallVHHOSpace: 0.0278682
TprocVHHOSpace: 0.62
TwallModel: 0.028752
TprocModel: 0.13
TwallSolve: 0.0728318
TprocSolve: 0.33


==> dat/convergence/Tetgen-Cube-0_k0_sv0_sp1/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.0365e-16
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
DimVelocitySpace: 14295
DimPressureSpace: 1504
SizeSystem: 9770
L2ErrorU: 0.302769
H1ErrorU: 0.881003
L2ErrorP: 0.51759
EnergyError: 0.853798
TwallVHHOSpace: 0.0716012
TprocVHHOSpace: 1.46
TwallModel: 0.0542438
TprocModel: 0.24
TwallSolve: 0.138047
TprocSolve: 0.5


==> dat/convergence/Tetgen-Cube-0_k0_sv0_sp1/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.40736e-16
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
DimVelocitySpace: 27459
DimPressureSpace: 2925
SizeSystem: 19342
L2ErrorU: 0.241016
H1ErrorU: 0.872389
L2ErrorP: 0.343011
EnergyError: 0.811429
TwallVHHOSpace: 0.105962
TprocVHHOSpace: 2.37
TwallModel: 0.102801
TprocModel: 0.54
TwallSolve: 0.197542
TprocSolve: 0.79


==> dat/convergence/Tetgen-Cube-0_k0_sv0_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0171066       0.02            0.00351581  0           0.0509257   0.11
0.0239731       0.23            0.0143296   0.04        0.043546    0.19
0.0260207       0.37            0.0279921   0.07        0.0682435   0.23
0.0278682       0.62            0.028752    0.13        0.0728318   0.33
0.0716012       1.46            0.0542438   0.24        0.138047    0.5
0.105962        2.37            0.102801    0.54        0.197542    0.79


==> dat/convergence/Tetgen-Cube-0_k0_sv1_sp0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU   Rate  H1errorU  Rate  L2errorP  Rate  EnergyError  Rate
0    1.22501   19       52       92          7.51465    --    5.17994   --    14.1202   --    4.16591      --
0    0.558943  216      496      1321        0.661011   3.10  0.976873  2.13  2.69136   2.11  0.827332     2.06
0    0.499828  408      913      2566        0.324923   6.35  0.645643  3.70  1.70048   4.11  0.571874     3.30
0    0.39203   816      1805     5194        0.217129   1.66  0.520641  0.89  1.46027   0.63  0.460059     0.90
0    0.313068  1504     3261     9770        0.127946   2.35  0.397746  1.20  1.06411   1.41  0.346551     1.26
0    0.256759  2925     6228     19342       0.0827412  2.20  0.318318  1.12  0.854907  1.10  0.277133     1.13


==> dat/convergence/Tetgen-Cube-0_k0_sv1_sp0/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.09289e-16
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
DimVelocitySpace: 213
DimPressureSpace: 19
SizeSystem: 92
L2ErrorU: 7.51465
H1ErrorU: 5.17994
L2ErrorP: 14.1202
EnergyError: 4.16591
TwallVHHOSpace: 0.0229448
TprocVHHOSpace: 0.02
TwallModel: 0.00442282
TprocModel: 0.01
TwallSolve: 0.0281602
TprocSolve: 0.08


==> dat/convergence/Tetgen-Cube-0_k0_sv1_sp0/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.10456e-16
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
DimVelocitySpace: 2136
DimPressureSpace: 216
SizeSystem: 1321
L2ErrorU: 0.661011
H1ErrorU: 0.976873
L2ErrorP: 2.69136
EnergyError: 0.827332
TwallVHHOSpace: 0.0269313
TprocVHHOSpace: 0.26
TwallModel: 0.0188496
TprocModel: 0.05
TwallSolve: 0.0450152
TprocSolve: 0.16


==> dat/convergence/Tetgen-Cube-0_k0_sv1_sp0/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.68545e-16
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
DimVelocitySpace: 3963
DimPressureSpace: 408
SizeSystem: 2566
L2ErrorU: 0.324923
H1ErrorU: 0.645643
L2ErrorP: 1.70048
EnergyError: 0.571874
TwallVHHOSpace: 0.0277142
TprocVHHOSpace: 0.4
TwallModel: 0.0270422
TprocModel: 0.08
TwallSolve: 0.0378432
TprocSolve: 0.2


==> dat/convergence/Tetgen-Cube-0_k0_sv1_sp0/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 7.56024e-16
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
DimVelocitySpace: 7863
DimPressureSpace: 816
SizeSystem: 5194
L2ErrorU: 0.217129
H1ErrorU: 0.520641
L2ErrorP: 1.46027
EnergyError: 0.460059
TwallVHHOSpace: 0.0299031
TprocVHHOSpace: 0.67
TwallModel: 0.0275218
TprocModel: 0.14
TwallSolve: 0.0676874
TprocSolve: 0.29


==> dat/convergence/Tetgen-Cube-0_k0_sv1_sp0/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 8.91029e-16
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
DimVelocitySpace: 14295
DimPressureSpace: 1504
SizeSystem: 9770
L2ErrorU: 0.127946
H1ErrorU: 0.397746
L2ErrorP: 1.06411
EnergyError: 0.346551
TwallVHHOSpace: 0.0737866
TprocVHHOSpace: 1.46
TwallModel: 0.0580458
TprocModel: 0.26
TwallSolve: 0.122281
TprocSolve: 0.47


==> dat/convergence/Tetgen-Cube-0_k0_sv1_sp0/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.11602e-15
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
DimVelocitySpace: 27459
DimPressureSpace: 2925
SizeSystem: 19342
L2ErrorU: 0.0827412
H1ErrorU: 0.318318
L2ErrorP: 0.854907
EnergyError: 0.277133
TwallVHHOSpace: 0.110382
TprocVHHOSpace: 2.47
TwallModel: 0.11732
TprocModel: 0.57
TwallSolve: 0.194871
TprocSolve: 0.78


==> dat/convergence/Tetgen-Cube-0_k0_sv1_sp0/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0229448       0.02            0.00442282  0.01        0.0281602   0.08
0.0269313       0.26            0.0188496   0.05        0.0450152   0.16
0.0277142       0.4             0.0270422   0.08        0.0378432   0.2
0.0299031       0.67            0.0275218   0.14        0.0676874   0.29
0.0737866       1.46            0.0580458   0.26        0.122281    0.47
0.110382        2.47            0.11732     0.57        0.194871    0.78


==> dat/convergence/Tetgen-Cube-0_k0_sv1_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU  Rate  H1errorU  Rate  L2errorP  Rate   EnergyError  Rate
0    1.22501   19       52       92          2.60077   --    1.99645   --    147.743   --     2.40629      --
0    0.558943  216      496      1321        0.703619  1.67  0.849375  1.09  31.9637   1.95   0.807671     1.39
0    0.499828  408      913      2566        0.533768  2.47  0.659533  2.26  35.2823   -0.88  0.745136     0.72
0    0.39203   816      1805     5194        0.337623  1.89  0.494759  1.18  22.1491   1.92   0.524803     1.44
0    0.313068  1504     3261     9770        0.204331  2.23  0.376164  1.22  13.5198   2.19   0.368819     1.57
0    0.256759  2925     6228     19342       0.137193  2.01  0.299396  1.15  9.86357   1.59   0.289334     1.22


==> dat/convergence/Tetgen-Cube-0_k0_sv1_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.86223e-16
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
DimVelocitySpace: 213
DimPressureSpace: 19
SizeSystem: 92
L2ErrorU: 2.60077
H1ErrorU: 1.99645
L2ErrorP: 147.743
EnergyError: 2.40629
TwallVHHOSpace: 0.0162388
TprocVHHOSpace: 0.02
TwallModel: 0.00258019
TprocModel: 0
TwallSolve: 0.0319968
TprocSolve: 0.1


==> dat/convergence/Tetgen-Cube-0_k0_sv1_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 8.72245e-16
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
DimVelocitySpace: 2136
DimPressureSpace: 216
SizeSystem: 1321
L2ErrorU: 0.703619
H1ErrorU: 0.849375
L2ErrorP: 31.9637
EnergyError: 0.807671
TwallVHHOSpace: 0.0203399
TprocVHHOSpace: 0.18
TwallModel: 0.0144817
TprocModel: 0.04
TwallSolve: 0.0333494
TprocSolve: 0.15


==> dat/convergence/Tetgen-Cube-0_k0_sv1_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.12072e-15
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
DimVelocitySpace: 3963
DimPressureSpace: 408
SizeSystem: 2566
L2ErrorU: 0.533768
H1ErrorU: 0.659533
L2ErrorP: 35.2823
EnergyError: 0.745136
TwallVHHOSpace: 0.0230097
TprocVHHOSpace: 0.33
TwallModel: 0.0190229
TprocModel: 0.06
TwallSolve: 0.0497319
TprocSolve: 0.2


==> dat/convergence/Tetgen-Cube-0_k0_sv1_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.52265e-15
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
DimVelocitySpace: 7863
DimPressureSpace: 816
SizeSystem: 5194
L2ErrorU: 0.337623
H1ErrorU: 0.494759
L2ErrorP: 22.1491
EnergyError: 0.524803
TwallVHHOSpace: 0.0358343
TprocVHHOSpace: 0.67
TwallModel: 0.0324834
TprocModel: 0.14
TwallSolve: 0.0865097
TprocSolve: 0.33


==> dat/convergence/Tetgen-Cube-0_k0_sv1_sp1/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.66699e-15
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
DimVelocitySpace: 14295
DimPressureSpace: 1504
SizeSystem: 9770
L2ErrorU: 0.204331
H1ErrorU: 0.376164
L2ErrorP: 13.5198
EnergyError: 0.368819
TwallVHHOSpace: 0.0518635
TprocVHHOSpace: 1.13
TwallModel: 0.0634731
TprocModel: 0.23
TwallSolve: 0.124868
TprocSolve: 0.48


==> dat/convergence/Tetgen-Cube-0_k0_sv1_sp1/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.1244e-15
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
DimVelocitySpace: 27459
DimPressureSpace: 2925
SizeSystem: 19342
L2ErrorU: 0.137193
H1ErrorU: 0.299396
L2ErrorP: 9.86357
EnergyError: 0.289334
TwallVHHOSpace: 0.105337
TprocVHHOSpace: 2.44
TwallModel: 0.120857
TprocModel: 0.52
TwallSolve: 0.197014
TprocSolve: 0.8


==> dat/convergence/Tetgen-Cube-0_k0_sv1_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0162388       0.02            0.00258019  0           0.0319968   0.1
0.0203399       0.18            0.0144817   0.04        0.0333494   0.15
0.0230097       0.33            0.0190229   0.06        0.0497319   0.2
0.0358343       0.67            0.0324834   0.14        0.0865097   0.33
0.0518635       1.13            0.0634731   0.23        0.124868    0.48
0.105337        2.44            0.120857    0.52        0.197014    0.8


==> dat/convergence/Tetgen-Cube-0_k1_sv0_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU   Rate  H1errorU  Rate   L2errorP   Rate  EnergyError  Rate
1    1.22501   19       52       236         1.13888    --    0.830843  --     3.0929     --    0.99922      --
1    0.558943  216      496      3529        0.143933   2.64  0.275175  1.41   0.227536   3.33  0.612612     0.62
1    0.499828  408      913      6880        0.120711   1.57  0.276381  -0.04  0.155265   3.42  0.597681     0.22
1    0.39203   816      1805     13948       0.0879632  1.30  0.235887  0.65   0.0943192  2.05  0.497772     0.75
1    0.313068  1504     3261     26300       0.0503393  2.48  0.176613  1.29   0.0430386  3.49  0.30265      2.21
1    0.256759  2925     6228     52174       0.034448   1.91  0.147856  0.90   0.0241742  2.91  0.222202     1.56


==> dat/convergence/Tetgen-Cube-0_k1_sv0_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.15252e-16
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
DimVelocitySpace: 696
DimPressureSpace: 76
SizeSystem: 236
L2ErrorU: 1.13888
H1ErrorU: 0.830843
L2ErrorP: 3.0929
EnergyError: 0.99922
TwallVHHOSpace: 0.0496953
TprocVHHOSpace: 0.05
TwallModel: 0.0126789
TprocModel: 0.01
TwallSolve: 0.0227652
TprocSolve: 0.11


==> dat/convergence/Tetgen-Cube-0_k1_sv0_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.29989e-16
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
DimVelocitySpace: 7056
DimPressureSpace: 864
SizeSystem: 3529
L2ErrorU: 0.143933
H1ErrorU: 0.275175
L2ErrorP: 0.227536
EnergyError: 0.612612
TwallVHHOSpace: 0.0538428
TprocVHHOSpace: 0.7
TwallModel: 0.0780846
TprocModel: 0.24
TwallSolve: 0.0856464
TprocSolve: 0.3


==> dat/convergence/Tetgen-Cube-0_k1_sv0_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.05651e-16
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
DimVelocitySpace: 13113
DimPressureSpace: 1632
SizeSystem: 6880
L2ErrorU: 0.120711
H1ErrorU: 0.276381
L2ErrorP: 0.155265
EnergyError: 0.597681
TwallVHHOSpace: 0.0956146
TprocVHHOSpace: 1.64
TwallModel: 0.138656
TprocModel: 0.37
TwallSolve: 0.122862
TprocSolve: 0.48


==> dat/convergence/Tetgen-Cube-0_k1_sv0_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.6868e-16
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
DimVelocitySpace: 26037
DimPressureSpace: 3264
SizeSystem: 13948
L2ErrorU: 0.0879632
H1ErrorU: 0.235887
L2ErrorP: 0.0943192
EnergyError: 0.497772
TwallVHHOSpace: 0.103341
TprocVHHOSpace: 2.45
TwallModel: 0.198804
TprocModel: 0.81
TwallSolve: 0.225199
TprocSolve: 0.84


==> dat/convergence/Tetgen-Cube-0_k1_sv0_sp1/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.48486e-16
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
DimVelocitySpace: 47397
DimPressureSpace: 6016
SizeSystem: 26300
L2ErrorU: 0.0503393
H1ErrorU: 0.176613
L2ErrorP: 0.0430386
EnergyError: 0.30265
TwallVHHOSpace: 0.23005
TprocVHHOSpace: 4.86
TwallModel: 0.482853
TprocModel: 2.04
TwallSolve: 0.392525
TprocSolve: 1.76


==> dat/convergence/Tetgen-Cube-0_k1_sv0_sp1/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.75412e-16
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
DimVelocitySpace: 91152
DimPressureSpace: 11700
SizeSystem: 52174
L2ErrorU: 0.034448
H1ErrorU: 0.147856
L2ErrorP: 0.0241742
EnergyError: 0.222202
TwallVHHOSpace: 0.355179
TprocVHHOSpace: 8.85
TwallModel: 0.738455
TprocModel: 3.13
TwallSolve: 0.785961
TprocSolve: 3.92


==> dat/convergence/Tetgen-Cube-0_k1_sv0_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0496953       0.05            0.0126789   0.01        0.0227652   0.11
0.0538428       0.7             0.0780846   0.24        0.0856464   0.3
0.0956146       1.64            0.138656    0.37        0.122862    0.48
0.103341        2.45            0.198804    0.81        0.225199    0.84
0.23005         4.86            0.482853    2.04        0.392525    1.76
0.355179        8.85            0.738455    3.13        0.785961    3.92


==> dat/convergence/Tetgen-Cube-0_k1_sv1_sp0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU    Rate  H1errorU   Rate  L2errorP  Rate  EnergyError  Rate
1    1.22501   19       52       236         0.707607    --    0.689007   --    9.01725   --    1.03021      --
1    0.558943  216      496      3529        0.0567481   3.22  0.110475   2.33  0.756197  3.16  0.156597     2.40
1    0.499828  408      913      6880        0.0379839   3.59  0.0820392  2.66  0.521314  3.33  0.117491     2.57
1    0.39203   816      1805     13948       0.0189384   2.86  0.0489912  2.12  0.340198  1.76  0.0754322    1.82
1    0.313068  1504     3261     26300       0.00939371  3.12  0.0308125  2.06  0.180847  2.81  0.0474434    2.06
1    0.256759  2925     6228     52174       0.00484747  3.34  0.0199775  2.19  0.117423  2.18  0.0310677    2.14


==> dat/convergence/Tetgen-Cube-0_k1_sv1_sp0/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 9.97916e-16
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
DimVelocitySpace: 696
DimPressureSpace: 76
SizeSystem: 236
L2ErrorU: 0.707607
H1ErrorU: 0.689007
L2ErrorP: 9.01725
EnergyError: 1.03021
TwallVHHOSpace: 0.0613516
TprocVHHOSpace: 0.06
TwallModel: 0.0110881
TprocModel: 0.01
TwallSolve: 0.042998
TprocSolve: 0.11


==> dat/convergence/Tetgen-Cube-0_k1_sv1_sp0/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.5757e-15
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
DimVelocitySpace: 7056
DimPressureSpace: 864
SizeSystem: 3529
L2ErrorU: 0.0567481
H1ErrorU: 0.110475
L2ErrorP: 0.756197
EnergyError: 0.156597
TwallVHHOSpace: 0.0564451
TprocVHHOSpace: 0.71
TwallModel: 0.086636
TprocModel: 0.24
TwallSolve: 0.0750831
TprocSolve: 0.28


==> dat/convergence/Tetgen-Cube-0_k1_sv1_sp0/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 8.40294e-15
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
DimVelocitySpace: 13113
DimPressureSpace: 1632
SizeSystem: 6880
L2ErrorU: 0.0379839
H1ErrorU: 0.0820392
L2ErrorP: 0.521314
EnergyError: 0.117491
TwallVHHOSpace: 0.0836648
TprocVHHOSpace: 1.37
TwallModel: 0.150856
TprocModel: 0.42
TwallSolve: 0.122773
TprocSolve: 0.45


==> dat/convergence/Tetgen-Cube-0_k1_sv1_sp0/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.3615e-14
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
DimVelocitySpace: 26037
DimPressureSpace: 3264
SizeSystem: 13948
L2ErrorU: 0.0189384
H1ErrorU: 0.0489912
L2ErrorP: 0.340198
EnergyError: 0.0754322
TwallVHHOSpace: 0.11684
TprocVHHOSpace: 2.69
TwallModel: 0.232784
TprocModel: 0.84
TwallSolve: 0.195965
TprocSolve: 0.79


==> dat/convergence/Tetgen-Cube-0_k1_sv1_sp0/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.04531e-14
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
DimVelocitySpace: 47397
DimPressureSpace: 6016
SizeSystem: 26300
L2ErrorU: 0.00939371
H1ErrorU: 0.0308125
L2ErrorP: 0.180847
EnergyError: 0.0474434
TwallVHHOSpace: 0.236556
TprocVHHOSpace: 5.01
TwallModel: 0.467227
TprocModel: 2.05
TwallSolve: 0.372923
TprocSolve: 1.7


==> dat/convergence/Tetgen-Cube-0_k1_sv1_sp0/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.7431e-14
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
DimVelocitySpace: 91152
DimPressureSpace: 11700
SizeSystem: 52174
L2ErrorU: 0.00484747
H1ErrorU: 0.0199775
L2ErrorP: 0.117423
EnergyError: 0.0310677
TwallVHHOSpace: 0.371818
TprocVHHOSpace: 9.37
TwallModel: 0.721423
TprocModel: 2.97
TwallSolve: 0.759829
TprocSolve: 3.93


==> dat/convergence/Tetgen-Cube-0_k1_sv1_sp0/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0613516       0.06            0.0110881   0.01        0.042998    0.11
0.0564451       0.71            0.086636    0.24        0.0750831   0.28
0.0836648       1.37            0.150856    0.42        0.122773    0.45
0.11684         2.69            0.232784    0.84        0.195965    0.79
0.236556        5.01            0.467227    2.05        0.372923    1.7
0.371818        9.37            0.721423    2.97        0.759829    3.93


==> dat/convergence/Tetgen-Cube-0_k1_sv1_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU    Rate  H1errorU   Rate  L2errorP  Rate  EnergyError  Rate
1    1.22501   19       52       236         2.15802     --    1.65257    --    171.461   --    2.61209      --
1    0.558943  216      496      3529        0.091314    4.03  0.134024   3.20  10.9142   3.51  0.225952     3.12
1    0.499828  408      913      6880        0.0424739   6.85  0.0750921  5.18  7.0953    3.85  0.14261      4.12
1    0.39203   816      1805     13948       0.0217018   2.76  0.0489823  1.76  4.01329   2.35  0.0892749    1.93
1    0.313068  1504     3261     26300       0.00987206  3.50  0.0295994  2.24  2.31498   2.45  0.0541464    2.22
1    0.256759  2925     6228     52174       0.00477795  3.66  0.0189356  2.25  1.34948   2.72  0.0341853    2.32


==> dat/convergence/Tetgen-Cube-0_k1_sv1_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.43502e-16
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
DimVelocitySpace: 696
DimPressureSpace: 76
SizeSystem: 236
L2ErrorU: 2.15802
H1ErrorU: 1.65257
L2ErrorP: 171.461
EnergyError: 2.61209
TwallVHHOSpace: 0.0540635
TprocVHHOSpace: 0.05
TwallModel: 0.0110655
TprocModel: 0.02
TwallSolve: 0.041804
TprocSolve: 0.11


==> dat/convergence/Tetgen-Cube-0_k1_sv1_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 8.49477e-16
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
DimVelocitySpace: 7056
DimPressureSpace: 864
SizeSystem: 3529
L2ErrorU: 0.091314
H1ErrorU: 0.134024
L2ErrorP: 10.9142
EnergyError: 0.225952
TwallVHHOSpace: 0.0544669
TprocVHHOSpace: 0.72
TwallModel: 0.0583993
TprocModel: 0.21
TwallSolve: 0.0701856
TprocSolve: 0.29


==> dat/convergence/Tetgen-Cube-0_k1_sv1_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.0481e-15
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
DimVelocitySpace: 13113
DimPressureSpace: 1632
SizeSystem: 6880
L2ErrorU: 0.0424739
H1ErrorU: 0.0750921
L2ErrorP: 7.0953
EnergyError: 0.14261
TwallVHHOSpace: 0.0675457
TprocVHHOSpace: 1.31
TwallModel: 0.135665
TprocModel: 0.4
TwallSolve: 0.124542
TprocSolve: 0.47


==> dat/convergence/Tetgen-Cube-0_k1_sv1_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 9.482e-11
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
DimVelocitySpace: 26037
DimPressureSpace: 3264
SizeSystem: 13948
L2ErrorU: 0.0217018
H1ErrorU: 0.0489823
L2ErrorP: 4.01329
EnergyError: 0.0892749
TwallVHHOSpace: 0.125439
TprocVHHOSpace: 2.82
TwallModel: 0.197422
TprocModel: 0.79
TwallSolve: 0.196054
TprocSolve: 0.81


==> dat/convergence/Tetgen-Cube-0_k1_sv1_sp1/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.46695e-15
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
DimVelocitySpace: 47397
DimPressureSpace: 6016
SizeSystem: 26300
L2ErrorU: 0.00987206
H1ErrorU: 0.0295994
L2ErrorP: 2.31498
EnergyError: 0.0541464
TwallVHHOSpace: 0.243749
TprocVHHOSpace: 5.17
TwallModel: 0.442458
TprocModel: 1.79
TwallSolve: 0.370357
TprocSolve: 1.71


==> dat/convergence/Tetgen-Cube-0_k1_sv1_sp1/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.49484e-15
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
DimVelocitySpace: 91152
DimPressureSpace: 11700
SizeSystem: 52174
L2ErrorU: 0.00477795
H1ErrorU: 0.0189356
L2ErrorP: 1.34948
EnergyError: 0.0341853
TwallVHHOSpace: 0.370754
TprocVHHOSpace: 9.26
TwallModel: 0.725856
TprocModel: 2.95
TwallSolve: 0.748688
TprocSolve: 3.83


==> dat/convergence/Tetgen-Cube-0_k2_sv0_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU    Rate  H1errorU   Rate  L2errorP    Rate  EnergyError  Rate
2    1.22501   19       52       452         0.522683    --    0.578453   --    0.982076    --    0.967673     --
2    0.558943  216      496      6841        0.0527876   2.92  0.161327   1.63  0.0458105   3.91  0.279908     1.58
2    0.499828  408      913      13351       0.0298568   5.10  0.108259   3.57  0.0277575   4.48  0.169126     4.51
2    0.39203   816      1805     27079       0.0184405   1.98  0.0817714  1.16  0.0138699   2.86  0.109399     1.79
2    0.313068  1504     3261     51095       0.0091931   3.09  0.0499152  2.19  0.00548463  4.12  0.0537688    3.16
2    0.256759  2925     6228     101422      0.00505828  3.01  0.0342275  1.90  0.00236197  4.25  0.0290386    3.11


==> dat/convergence/Tetgen-Cube-0_k2_sv0_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.54096e-16
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
DimVelocitySpace: 1506
DimPressureSpace: 190
SizeSystem: 452
L2ErrorU: 0.522683
H1ErrorU: 0.578453
L2ErrorP: 0.982076
EnergyError: 0.967673
TwallVHHOSpace: 0.144471
TprocVHHOSpace: 0.15
TwallModel: 0.0460789
TprocModel: 0.04
TwallSolve: 0.0476084
TprocSolve: 0.16


==> dat/convergence/Tetgen-Cube-0_k2_sv0_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.04375e-16
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
DimVelocitySpace: 15408
DimPressureSpace: 2160
SizeSystem: 6841
L2ErrorU: 0.0527876
H1ErrorU: 0.161327
L2ErrorP: 0.0458105
EnergyError: 0.279908
TwallVHHOSpace: 0.229108
TprocVHHOSpace: 2.78
TwallModel: 0.235284
TprocModel: 1.21
TwallSolve: 0.156004
TprocSolve: 0.64


==> dat/convergence/Tetgen-Cube-0_k2_sv0_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 8.18422e-11
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
DimVelocitySpace: 28674
DimPressureSpace: 4080
SizeSystem: 13351
L2ErrorU: 0.0298568
H1ErrorU: 0.108259
L2ErrorP: 0.0277575
EnergyError: 0.169126
TwallVHHOSpace: 0.297475
TprocVHHOSpace: 5.63
TwallModel: 0.483593
TprocModel: 2.2
TwallSolve: 0.282213
TprocSolve: 1.29


==> dat/convergence/Tetgen-Cube-0_k2_sv0_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.80907e-16
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
DimVelocitySpace: 56970
DimPressureSpace: 8160
SizeSystem: 27079
L2ErrorU: 0.0184405
H1ErrorU: 0.0817714
L2ErrorP: 0.0138699
EnergyError: 0.109399
TwallVHHOSpace: 0.440121
TprocVHHOSpace: 10.55
TwallModel: 0.812727
TprocModel: 3.39
TwallSolve: 0.544954
TprocSolve: 2.57


==> dat/convergence/Tetgen-Cube-0_k2_sv0_sp1/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 6.95527e-12
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
DimVelocitySpace: 103818
DimPressureSpace: 15040
SizeSystem: 51095
L2ErrorU: 0.0091931
H1ErrorU: 0.0499152
L2ErrorP: 0.00548463
EnergyError: 0.0537688
TwallVHHOSpace: 0.823896
TprocVHHOSpace: 18.84
TwallModel: 1.67955
TprocModel: 7.98
TwallSolve: 1.14997
TprocSolve: 6.15


==> dat/convergence/Tetgen-Cube-0_k2_sv0_sp1/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.12725e-10
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
DimVelocitySpace: 199854
DimPressureSpace: 29250
SizeSystem: 101422
L2ErrorU: 0.00505828
H1ErrorU: 0.0342275
L2ErrorP: 0.00236197
EnergyError: 0.0290386
TwallVHHOSpace: 1.39061
TprocVHHOSpace: 35.93
TwallModel: 2.99352
TprocModel: 12.7
TwallSolve: 2.59781
TprocSolve: 13.96


==> dat/convergence/Tetgen-Cube-0_k2_sv0_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.144471        0.15            0.0460789   0.04        0.0476084   0.16
0.229108        2.78            0.235284    1.21        0.156004    0.64
0.297475        5.63            0.483593    2.2         0.282213    1.29
0.440121        10.55           0.812727    3.39        0.544954    2.57
0.823896        18.84           1.67955     7.98        1.14997     6.15
1.39061         35.93           2.99352     12.7        2.59781     13.96


==> dat/convergence/Tetgen-Cube-0_k2_sv1_sp0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU    Rate  H1errorU    Rate  L2errorP   Rate  EnergyError  Rate
2    1.22501   19       52       452         0.487821    --    0.596317    --    5.46781    --    0.632318     --
2    0.558943  216      496      6841        0.0210981   4.00  0.0610039   2.91  0.175806   4.38  0.0599042    3.00
2    0.499828  408      913      13351       0.00894325  7.68  0.0341434   5.19  0.109138   4.27  0.0327118    5.41
2    0.39203   816      1805     27079       0.00377026  3.56  0.0177822   2.69  0.0539758  2.90  0.0172584    2.63
2    0.313068  1504     3261     51095       0.0015339   4.00  0.00919659  2.93  0.0242864  3.55  0.00864124   3.08
2    0.256759  2925     6228     101422      0.00064518  4.37  0.00490824  3.17  0.0123779  3.40  0.00455859   3.23


==> dat/convergence/Tetgen-Cube-0_k2_sv1_sp0/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.40512e-15
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
DimVelocitySpace: 1506
DimPressureSpace: 190
SizeSystem: 452
L2ErrorU: 0.487821
H1ErrorU: 0.596317
L2ErrorP: 5.46781
EnergyError: 0.632318
TwallVHHOSpace: 0.155852
TprocVHHOSpace: 0.16
TwallModel: 0.0439793
TprocModel: 0.04
TwallSolve: 0.0457525
TprocSolve: 0.14


==> dat/convergence/Tetgen-Cube-0_k2_sv1_sp0/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.60753e-15
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
DimVelocitySpace: 15408
DimPressureSpace: 2160
SizeSystem: 6841
L2ErrorU: 0.0210981
H1ErrorU: 0.0610039
L2ErrorP: 0.175806
EnergyError: 0.0599042
TwallVHHOSpace: 0.242178
TprocVHHOSpace: 2.89
TwallModel: 0.226613
TprocModel: 1.2
TwallSolve: 0.148415
TprocSolve: 0.65


==> dat/convergence/Tetgen-Cube-0_k2_sv1_sp0/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.43987e-10
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
DimVelocitySpace: 28674
DimPressureSpace: 4080
SizeSystem: 13351
L2ErrorU: 0.00894325
H1ErrorU: 0.0341434
L2ErrorP: 0.109138
EnergyError: 0.0327118
TwallVHHOSpace: 0.30791
TprocVHHOSpace: 5.74
TwallModel: 0.491743
TprocModel: 2.38
TwallSolve: 0.273122
TprocSolve: 1.23


==> dat/convergence/Tetgen-Cube-0_k2_sv1_sp0/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.64032e-09
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
DimVelocitySpace: 56970
DimPressureSpace: 8160
SizeSystem: 27079
L2ErrorU: 0.00377026
H1ErrorU: 0.0177822
L2ErrorP: 0.0539758
EnergyError: 0.0172584
TwallVHHOSpace: 0.432248
TprocVHHOSpace: 10.75
TwallModel: 0.848472
TprocModel: 3.4
TwallSolve: 0.517535
TprocSolve: 2.67


==> dat/convergence/Tetgen-Cube-0_k2_sv1_sp0/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 7.61473e-09
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
DimVelocitySpace: 103818
DimPressureSpace: 15040
SizeSystem: 51095
L2ErrorU: 0.0015339
H1ErrorU: 0.00919659
L2ErrorP: 0.0242864
EnergyError: 0.00864124
TwallVHHOSpace: 0.834569
TprocVHHOSpace: 19.46
TwallModel: 1.63151
TprocModel: 7.52
TwallSolve: 1.10209
TprocSolve: 6.4


==> dat/convergence/Tetgen-Cube-0_k2_sv1_sp0/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.07896e-08
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
DimVelocitySpace: 199854
DimPressureSpace: 29250
SizeSystem: 101422
L2ErrorU: 0.00064518
H1ErrorU: 0.00490824
L2ErrorP: 0.0123779
EnergyError: 0.00455859
TwallVHHOSpace: 1.46346
TprocVHHOSpace: 37.48
TwallModel: 2.97543
TprocModel: 12.36
TwallSolve: 2.48762
TprocSolve: 14.02


==> dat/convergence/Tetgen-Cube-0_k2_sv1_sp0/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.155852        0.16            0.0439793   0.04        0.0457525   0.14
0.242178        2.89            0.226613    1.2         0.148415    0.65
0.30791         5.74            0.491743    2.38        0.273122    1.23
0.432248        10.75           0.848472    3.4         0.517535    2.67
0.834569        19.46           1.63151     7.52        1.10209     6.4
1.46346         37.48           2.97543     12.36       2.48762     14.02


==> dat/convergence/Tetgen-Cube-0_k2_sv1_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU     Rate  H1errorU    Rate  L2errorP  Rate  EnergyError  Rate
2    1.22501   19       52       452         0.60538      --    0.498053    --    70.69     --    1.11885      --
2    0.558943  216      496      6841        0.0167459    4.57  0.0495594   2.94  2.09527   4.48  0.0563058    3.81
2    0.499828  408      913      13351       0.00862591   5.93  0.0315834   4.03  1.27379   4.45  0.0343017    4.43
2    0.39203   816      1805     27079       0.00351144   3.70  0.0163916   2.70  0.559637  3.39  0.0174232    2.79
2    0.313068  1504     3261     51095       0.00146623   3.88  0.00869904  2.82  0.227043  4.01  0.00872003   3.08
2    0.256759  2925     6228     101422      0.000611715  4.41  0.00458339  3.23  0.106931  3.80  0.00450202   3.33


==> dat/convergence/Tetgen-Cube-0_k2_sv1_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.18985e-16
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
DimVelocitySpace: 1506
DimPressureSpace: 190
SizeSystem: 452
L2ErrorU: 0.60538
H1ErrorU: 0.498053
L2ErrorP: 70.69
EnergyError: 1.11885
TwallVHHOSpace: 0.143265
TprocVHHOSpace: 0.14
TwallModel: 0.0467098
TprocModel: 0.05
TwallSolve: 0.0476401
TprocSolve: 0.14


==> dat/convergence/Tetgen-Cube-0_k2_sv1_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.39846e-15
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
DimVelocitySpace: 15408
DimPressureSpace: 2160
SizeSystem: 6841
L2ErrorU: 0.0167459
H1ErrorU: 0.0495594
L2ErrorP: 2.09527
EnergyError: 0.0563058
TwallVHHOSpace: 0.235086
TprocVHHOSpace: 2.93
TwallModel: 0.257035
TprocModel: 1.22
TwallSolve: 0.145426
TprocSolve: 0.62


==> dat/convergence/Tetgen-Cube-0_k2_sv1_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 9.02849e-10
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
DimVelocitySpace: 28674
DimPressureSpace: 4080
SizeSystem: 13351
L2ErrorU: 0.00862591
H1ErrorU: 0.0315834
L2ErrorP: 1.27379
EnergyError: 0.0343017
TwallVHHOSpace: 0.298673
TprocVHHOSpace: 5.88
TwallModel: 0.468099
TprocModel: 2.16
TwallSolve: 0.279489
TprocSolve: 1.22


==> dat/convergence/Tetgen-Cube-0_k2_sv1_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.65267e-10
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
DimVelocitySpace: 56970
DimPressureSpace: 8160
SizeSystem: 27079
L2ErrorU: 0.00351144
H1ErrorU: 0.0163916
L2ErrorP: 0.559637
EnergyError: 0.0174232
TwallVHHOSpace: 0.450847
TprocVHHOSpace: 10.76
TwallModel: 0.814953
TprocModel: 3.44
TwallSolve: 0.526256
TprocSolve: 2.61


==> dat/convergence/Tetgen-Cube-0_k2_sv1_sp1/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.32386e-08
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
DimVelocitySpace: 103818
DimPressureSpace: 15040
SizeSystem: 51095
L2ErrorU: 0.00146623
H1ErrorU: 0.00869904
L2ErrorP: 0.227043
EnergyError: 0.00872003
TwallVHHOSpace: 0.836327
TprocVHHOSpace: 19.52
TwallModel: 1.63329
TprocModel: 7.31
TwallSolve: 1.07197
TprocSolve: 6.1


==> dat/convergence/Tetgen-Cube-0_k2_sv1_sp1/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 8.99173e-09
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
DimVelocitySpace: 199854
DimPressureSpace: 29250
SizeSystem: 101422
L2ErrorU: 0.000611715
H1ErrorU: 0.00458339
L2ErrorP: 0.106931
EnergyError: 0.00450202
TwallVHHOSpace: 1.43317
TprocVHHOSpace: 36.86
TwallModel: 2.97866
TprocModel: 12.36
TwallSolve: 2.51633
TprocSolve: 14.31


==> dat/convergence/Tetgen-Cube-0_k2_sv1_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.143265        0.14            0.0467098   0.05        0.0476401   0.14
0.235086        2.93            0.257035    1.22        0.145426    0.62
0.298673        5.88            0.468099    2.16        0.279489    1.22
0.450847        10.76           0.814953    3.44        0.526256    2.61
0.836327        19.52           1.63329     7.31        1.07197     6.1
1.43317         36.86           2.97866     12.36       2.51633     14.31


==> dat/convergence/Tetgen-Cube-0_k3_sv0_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU    Rate  H1errorU    Rate  L2errorP     Rate  EnergyError  Rate
3    1.22501   19       52       740         0.22692     --    0.41175     --    0.391683     --    0.751034     --
3    0.558943  216      496      11257       0.0115952   3.79  0.0500227   2.69  0.0105816    4.60  0.0601349    3.22
3    0.499828  408      913      21979       0.00650301  5.17  0.0337988   3.51  0.00448946   7.67  0.0359567    4.60
3    0.39203   816      1805     44587       0.00361505  2.42  0.023523    1.49  0.00204799   3.23  0.0201494    2.38
3    0.313068  1504     3261     84155       0.00126934  4.65  0.0102585   3.69  0.000624296  5.28  0.00663597   4.94
3    0.256759  2925     6228     167086      0.00056194  4.11  0.00576157  2.91  0.000220472  5.25  0.00306171   3.90


==> dat/convergence/Tetgen-Cube-0_k3_sv0_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 6.90236e-16
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
DimVelocitySpace: 2700
DimPressureSpace: 380
SizeSystem: 740
L2ErrorU: 0.22692
H1ErrorU: 0.41175
L2ErrorP: 0.391683
EnergyError: 0.751034
TwallVHHOSpace: 0.439181
TprocVHHOSpace: 0.45
TwallModel: 0.175552
TprocModel: 0.17
TwallSolve: 0.216803
TprocSolve: 0.66


==> dat/convergence/Tetgen-Cube-0_k3_sv0_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.18815e-11
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
DimVelocitySpace: 27840
DimPressureSpace: 4320
SizeSystem: 11257
L2ErrorU: 0.0115952
H1ErrorU: 0.0500227
L2ErrorP: 0.0105816
EnergyError: 0.0601349
TwallVHHOSpace: 0.707323
TprocVHHOSpace: 9.35
TwallModel: 0.730782
TprocModel: 3.84
TwallSolve: 0.328284
TprocSolve: 1.45


==> dat/convergence/Tetgen-Cube-0_k3_sv0_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.64007e-11
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
DimVelocitySpace: 51870
DimPressureSpace: 8160
SizeSystem: 21979
L2ErrorU: 0.00650301
H1ErrorU: 0.0337988
L2ErrorP: 0.00448946
EnergyError: 0.0359567
TwallVHHOSpace: 0.871212
TprocVHHOSpace: 19.59
TwallModel: 1.29544
TprocModel: 6.7
TwallSolve: 0.639458
TprocSolve: 3.29


==> dat/convergence/Tetgen-Cube-0_k3_sv0_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.91754e-12
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
DimVelocitySpace: 103110
DimPressureSpace: 16320
SizeSystem: 44587
L2ErrorU: 0.00361505
H1ErrorU: 0.023523
L2ErrorP: 0.00204799
EnergyError: 0.0201494
TwallVHHOSpace: 1.43076
TprocVHHOSpace: 37.56
TwallModel: 2.61629
TprocModel: 13.71
TwallSolve: 1.39099
TprocSolve: 7.07


==> dat/convergence/Tetgen-Cube-0_k3_sv0_sp1/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.60818e-11
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
DimVelocitySpace: 188070
DimPressureSpace: 30080
SizeSystem: 84155
L2ErrorU: 0.00126934
H1ErrorU: 0.0102585
L2ErrorP: 0.000624296
EnergyError: 0.00663597
TwallVHHOSpace: 2.70249
TprocVHHOSpace: 69.65
TwallModel: 5.05996
TprocModel: 25.09
TwallSolve: 3.17502
TprocSolve: 16.06


==> dat/convergence/Tetgen-Cube-0_k3_sv0_sp1/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.33654e-11
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
DimVelocitySpace: 362340
DimPressureSpace: 58500
SizeSystem: 167086
L2ErrorU: 0.00056194
H1ErrorU: 0.00576157
L2ErrorP: 0.000220472
EnergyError: 0.00306171
TwallVHHOSpace: 5.09223
TprocVHHOSpace: 135.83
TwallModel: 9.12003
TprocModel: 48.34
TwallSolve: 7.82609
TprocSolve: 47.9


==> dat/convergence/Tetgen-Cube-0_k3_sv0_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.439181        0.45            0.175552    0.17        0.216803    0.66
0.707323        9.35            0.730782    3.84        0.328284    1.45
0.871212        19.59           1.29544     6.7         0.639458    3.29
1.43076         37.56           2.61629     13.71       1.39099     7.07
2.70249         69.65           5.05996     25.09       3.17502     16.06
5.09223         135.83          9.12003     48.34       7.82609     47.9


==> dat/convergence/Tetgen-Cube-0_k3_sv1_sp0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU     Rate  H1errorU     Rate  L2errorP    Rate  EnergyError  Rate
3    1.22501   19       52       740         0.2202       --    0.379695     --    0.977983    --    0.277232     --
3    0.558943  216      496      11257       0.00495954   4.83  0.0221298    3.62  0.036281    4.20  0.0147979    3.73
3    0.499828  408      913      21979       0.00217      7.39  0.0124132    5.17  0.0184723   6.04  0.0079113    5.60
3    0.39203   816      1805     44587       0.000758882  4.32  0.00523101   3.56  0.00785265  3.52  0.00349928   3.36
3    0.313068  1504     3261     84155       0.00025114   4.92  0.00219784   3.86  0.0028755   4.47  0.00140708   4.05
3    0.256759  2925     6228     167086      8.66083e-05  5.37  0.000936465  4.30  0.00118017  4.49  0.000600211  4.30


==> dat/convergence/Tetgen-Cube-0_k3_sv1_sp0/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.04352e-15
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
DimVelocitySpace: 2700
DimPressureSpace: 380
SizeSystem: 740
L2ErrorU: 0.2202
H1ErrorU: 0.379695
L2ErrorP: 0.977983
EnergyError: 0.277232
TwallVHHOSpace: 0.480473
TprocVHHOSpace: 0.48
TwallModel: 0.173837
TprocModel: 0.18
TwallSolve: 0.0562561
TprocSolve: 0.19


==> dat/convergence/Tetgen-Cube-0_k3_sv1_sp0/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.5867e-15
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
DimVelocitySpace: 27840
DimPressureSpace: 4320
SizeSystem: 11257
L2ErrorU: 0.00495954
H1ErrorU: 0.0221298
L2ErrorP: 0.036281
EnergyError: 0.0147979
TwallVHHOSpace: 0.753175
TprocVHHOSpace: 10.01
TwallModel: 0.737133
TprocModel: 3.75
TwallSolve: 0.298478
TprocSolve: 1.38


==> dat/convergence/Tetgen-Cube-0_k3_sv1_sp0/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.70655e-14
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
DimVelocitySpace: 51870
DimPressureSpace: 8160
SizeSystem: 21979
L2ErrorU: 0.00217
H1ErrorU: 0.0124132
L2ErrorP: 0.0184723
EnergyError: 0.0079113
TwallVHHOSpace: 0.901214
TprocVHHOSpace: 20.49
TwallModel: 1.25589
TprocModel: 6.82
TwallSolve: 0.629775
TprocSolve: 3.36


==> dat/convergence/Tetgen-Cube-0_k3_sv1_sp0/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.29664e-09
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
DimVelocitySpace: 103110
DimPressureSpace: 16320
SizeSystem: 44587
L2ErrorU: 0.000758882
H1ErrorU: 0.00523101
L2ErrorP: 0.00785265
EnergyError: 0.00349928
TwallVHHOSpace: 1.49184
TprocVHHOSpace: 38.83
TwallModel: 2.57345
TprocModel: 13.59
TwallSolve: 1.36247
TprocSolve: 7.55


==> dat/convergence/Tetgen-Cube-0_k3_sv1_sp0/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.60924e-08
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
DimVelocitySpace: 188070
DimPressureSpace: 30080
SizeSystem: 84155
L2ErrorU: 0.00025114
H1ErrorU: 0.00219784
L2ErrorP: 0.0028755
EnergyError: 0.00140708
TwallVHHOSpace: 2.7849
TprocVHHOSpace: 71.49
TwallModel: 4.99562
TprocModel: 24.99
TwallSolve: 2.92071
TprocSolve: 15.86


==> dat/convergence/Tetgen-Cube-0_k3_sv1_sp0/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.23206e-08
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
DimVelocitySpace: 362340
DimPressureSpace: 58500
SizeSystem: 167086
L2ErrorU: 8.66083e-05
H1ErrorU: 0.000936465
L2ErrorP: 0.00118017
EnergyError: 0.000600211
TwallVHHOSpace: 5.23022
TprocVHHOSpace: 139.28
TwallModel: 9.2043
TprocModel: 48.28
TwallSolve: 7.21931
TprocSolve: 46.24


==> dat/convergence/Tetgen-Cube-0_k3_sv1_sp0/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.480473        0.48            0.173837    0.18        0.0562561   0.19
0.753175        10.01           0.737133    3.75        0.298478    1.38
0.901214        20.49           1.25589     6.82        0.629775    3.36
1.49184         38.83           2.57345     13.59       1.36247     7.55
2.7849          71.49           4.99562     24.99       2.92071     15.86
5.23022         139.28          9.2043      48.28       7.21931     46.24


==> dat/convergence/Tetgen-Cube-0_k3_sv1_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU     Rate  H1errorU     Rate  L2errorP    Rate  EnergyError  Rate
3    1.22501   19       52       740         0.242353     --    0.330789     --    12.7485     --    0.341862     --
3    0.558943  216      496      11257       0.00523687   4.89  0.0238537    3.35  0.32666     4.67  0.0158622    3.91
3    0.499828  408      913      21979       0.00216368   7.91  0.0120084    6.14  0.149564    6.99  0.00801329   6.11
3    0.39203   816      1805     44587       0.000747668  4.37  0.00508536   3.54  0.0611833   3.68  0.00346634   3.45
3    0.313068  1504     3261     84155       0.000239543  5.06  0.00206139   4.01  0.0217798   4.59  0.00137015   4.13
3    0.256759  2925     6228     167086      8.26991e-05  5.36  0.000884445  4.27  0.00856325  4.71  0.000586117  4.28


==> dat/convergence/Tetgen-Cube-0_k3_sv1_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.1
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.23269e-16
MeshSize: 1.22501
NbCells: 19
NbFaces: 52
DimVelocitySpace: 2700
DimPressureSpace: 380
SizeSystem: 740
L2ErrorU: 0.242353
H1ErrorU: 0.330789
L2ErrorP: 12.7485
EnergyError: 0.341862
TwallVHHOSpace: 0.474574
TprocVHHOSpace: 0.48
TwallModel: 0.176048
TprocModel: 0.17
TwallSolve: 0.0596205
TprocSolve: 0.19


==> dat/convergence/Tetgen-Cube-0_k3_sv1_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.2
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.63084e-15
MeshSize: 0.558943
NbCells: 216
NbFaces: 496
DimVelocitySpace: 27840
DimPressureSpace: 4320
SizeSystem: 11257
L2ErrorU: 0.00523687
H1ErrorU: 0.0238537
L2ErrorP: 0.32666
EnergyError: 0.0158622
TwallVHHOSpace: 0.811573
TprocVHHOSpace: 10.32
TwallModel: 0.733908
TprocModel: 3.86
TwallSolve: 0.317371
TprocSolve: 1.4


==> dat/convergence/Tetgen-Cube-0_k3_sv1_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.3
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.08963e-10
MeshSize: 0.499828
NbCells: 408
NbFaces: 913
DimVelocitySpace: 51870
DimPressureSpace: 8160
SizeSystem: 21979
L2ErrorU: 0.00216368
H1ErrorU: 0.0120084
L2ErrorP: 0.149564
EnergyError: 0.00801329
TwallVHHOSpace: 0.88477
TprocVHHOSpace: 20.12
TwallModel: 1.30746
TprocModel: 6.81
TwallSolve: 0.584826
TprocSolve: 3.18


==> dat/convergence/Tetgen-Cube-0_k3_sv1_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.4
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.48855e-08
MeshSize: 0.39203
NbCells: 816
NbFaces: 1805
DimVelocitySpace: 103110
DimPressureSpace: 16320
SizeSystem: 44587
L2ErrorU: 0.000747668
H1ErrorU: 0.00508536
L2ErrorP: 0.0611833
EnergyError: 0.00346634
TwallVHHOSpace: 1.51323
TprocVHHOSpace: 39.22
TwallModel: 2.57522
TprocModel: 13.8
TwallSolve: 1.32544
TprocSolve: 7.14


==> dat/convergence/Tetgen-Cube-0_k3_sv1_sp1/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.5
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.65606e-08
MeshSize: 0.313068
NbCells: 1504
NbFaces: 3261
DimVelocitySpace: 188070
DimPressureSpace: 30080
SizeSystem: 84155
L2ErrorU: 0.000239543
H1ErrorU: 0.00206139
L2ErrorP: 0.0217798
EnergyError: 0.00137015
TwallVHHOSpace: 2.81092
TprocVHHOSpace: 72
TwallModel: 5.02172
TprocModel: 25.19
TwallSolve: 2.9171
TprocSolve: 16.03


==> dat/convergence/Tetgen-Cube-0_k3_sv1_sp1/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Tetgen-Cube-0/RF_fmt/cube.6
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.81694e-09
MeshSize: 0.256759
NbCells: 2925
NbFaces: 6228
DimVelocitySpace: 362340
DimPressureSpace: 58500
SizeSystem: 167086
L2ErrorU: 8.26991e-05
H1ErrorU: 0.000884445
L2ErrorP: 0.00856325
EnergyError: 0.000586117
TwallVHHOSpace: 5.21456
TprocVHHOSpace: 139.4
TwallModel: 9.18446
TprocModel: 48.45
TwallSolve: 7.19064
TprocSolve: 45.9


==> dat/convergence/Tetgen-Cube-0_k3_sv1_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.474574        0.48            0.176048    0.17        0.0596205   0.19
0.811573        10.32           0.733908    3.86        0.317371    1.4
0.88477         20.12           1.30746     6.81        0.584826    3.18
1.51323         39.22           2.57522     13.8        1.32544     7.14
2.81092         72              5.02172     25.19       2.9171      16.03
5.21456         139.4           9.18446     48.45       7.19064     45.9


==> dat/convergence/Voro-small-0_k0_sv0_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU   Rate  H1errorU  Rate  L2errorP   Rate  EnergyError  Rate
0    0.826611  27       162      352         0.765723   --    0.893225  --    1.61923    --    0.985595     --
0    0.454124  125      800      2073        0.24284    1.92  0.465852  1.09  0.673757   1.46  0.752445     0.45
0    0.305313  343      2351     6506        0.150145   1.21  0.403924  0.36  0.344465   1.69  0.607997     0.54
0    0.221382  729      5096     14560       0.0853214  1.76  0.320937  0.72  0.224445   1.33  0.379201     1.47
0    0.176754  1331     9507     27675       0.0649569  1.21  0.288627  0.47  0.15191    1.73  0.287549     1.23
0    0.150004  2197     15969    47063       0.0521338  1.34  0.265702  0.50  0.110454   1.94  0.223653     1.53
0    0.12892   3375     24781    73669       0.0434608  1.20  0.248291  0.45  0.083216   1.87  0.180573     1.41
0    0.113239  4913     36383    108861      0.0372607  1.19  0.23489   0.43  0.0651045  1.89  0.150102     1.43


==> dat/convergence/Voro-small-0_k0_sv0_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.13344e-16
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
DimVelocitySpace: 567
DimPressureSpace: 27
SizeSystem: 352
L2ErrorU: 0.765723
H1ErrorU: 0.893225
L2ErrorP: 1.61923
EnergyError: 0.985595
TwallVHHOSpace: 0.0364896
TprocVHHOSpace: 0.03
TwallModel: 0.0104844
TprocModel: 0.01
TwallSolve: 0.0545258
TprocSolve: 0.17


==> dat/convergence/Voro-small-0_k0_sv0_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.4552e-16
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
DimVelocitySpace: 2775
DimPressureSpace: 125
SizeSystem: 2073
L2ErrorU: 0.24284
H1ErrorU: 0.465852
L2ErrorP: 0.673757
EnergyError: 0.752445
TwallVHHOSpace: 0.0351582
TprocVHHOSpace: 0.53
TwallModel: 0.0522497
TprocModel: 0.14
TwallSolve: 0.0699938
TprocSolve: 0.31


==> dat/convergence/Voro-small-0_k0_sv0_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.21729e-16
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
DimVelocitySpace: 8082
DimPressureSpace: 343
SizeSystem: 6506
L2ErrorU: 0.150145
H1ErrorU: 0.403924
L2ErrorP: 0.344465
EnergyError: 0.607997
TwallVHHOSpace: 0.0708016
TprocVHHOSpace: 1.34
TwallModel: 0.122434
TprocModel: 0.34
TwallSolve: 0.137805
TprocSolve: 0.77


==> dat/convergence/Voro-small-0_k0_sv0_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.29954e-16
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
DimVelocitySpace: 17475
DimPressureSpace: 729
SizeSystem: 14560
L2ErrorU: 0.0853214
H1ErrorU: 0.320937
L2ErrorP: 0.224445
EnergyError: 0.379201
TwallVHHOSpace: 0.103962
TprocVHHOSpace: 2.19
TwallModel: 0.211337
TprocModel: 0.76
TwallSolve: 0.365169
TprocSolve: 1.96


==> dat/convergence/Voro-small-0_k0_sv0_sp1/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.68492e-16
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
DimVelocitySpace: 32514
DimPressureSpace: 1331
SizeSystem: 27675
L2ErrorU: 0.0649569
H1ErrorU: 0.288627
L2ErrorP: 0.15191
EnergyError: 0.287549
TwallVHHOSpace: 0.163915
TprocVHHOSpace: 3.69
TwallModel: 0.379575
TprocModel: 1.44
TwallSolve: 0.887826
TprocSolve: 4.93


==> dat/convergence/Voro-small-0_k0_sv0_sp1/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.89801e-16
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
DimVelocitySpace: 54498
DimPressureSpace: 2197
SizeSystem: 47063
L2ErrorU: 0.0521338
H1ErrorU: 0.265702
L2ErrorP: 0.110454
EnergyError: 0.223653
TwallVHHOSpace: 0.253294
TprocVHHOSpace: 5.97
TwallModel: 0.667536
TprocModel: 2.66
TwallSolve: 1.91005
TprocSolve: 11.58


==> dat/convergence/Voro-small-0_k0_sv0_sp1/results-7.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-14
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.02906e-16
MeshSize: 0.12892
NbCells: 3375
NbFaces: 24781
DimVelocitySpace: 84468
DimPressureSpace: 3375
SizeSystem: 73669
L2ErrorU: 0.0434608
H1ErrorU: 0.248291
L2ErrorP: 0.083216
EnergyError: 0.180573
TwallVHHOSpace: 0.389734
TprocVHHOSpace: 9.38
TwallModel: 1.10306
TprocModel: 4.85
TwallSolve: 3.90681
TprocSolve: 24.55


==> dat/convergence/Voro-small-0_k0_sv0_sp1/results-8.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-16
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.12257e-16
MeshSize: 0.113239
NbCells: 4913
NbFaces: 36383
DimVelocitySpace: 123888
DimPressureSpace: 4913
SizeSystem: 108861
L2ErrorU: 0.0372607
H1ErrorU: 0.23489
L2ErrorP: 0.0651045
EnergyError: 0.150102
TwallVHHOSpace: 0.567871
TprocVHHOSpace: 13.62
TwallModel: 1.82613
TprocModel: 8.49
TwallSolve: 7.14109
TprocSolve: 49.44


==> dat/convergence/Voro-small-0_k0_sv0_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0364896       0.03            0.0104844   0.01        0.0545258   0.17
0.0351582       0.53            0.0522497   0.14        0.0699938   0.31
0.0708016       1.34            0.122434    0.34        0.137805    0.77
0.103962        2.19            0.211337    0.76        0.365169    1.96
0.163915        3.69            0.379575    1.44        0.887826    4.93
0.253294        5.97            0.667536    2.66        1.91005     11.58
0.389734        9.38            1.10306     4.85        3.90681     24.55
0.567871        13.62           1.82613     8.49        7.14109     49.44


==> dat/convergence/Voro-small-0_k0_sv1_sp0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU   Rate  H1errorU  Rate  L2errorP  Rate  EnergyError  Rate
0    0.826611  27       162      352         1.19865    --    1.1086    --    2.47961   --    1.0422       --
0    0.454124  125      800      2073        0.366741   1.98  0.625607  0.96  0.961973  1.58  0.613638     0.88
0    0.305313  343      2351     6506        0.170112   1.93  0.424123  0.98  0.552647  1.40  0.420139     0.95
0    0.221382  729      5096     14560       0.0967003  1.76  0.313475  0.94  0.350452  1.42  0.307218     0.97
0    0.176754  1331     9507     27675       0.0637231  1.85  0.253045  0.95  0.243536  1.62  0.247958     0.95
0    0.150004  2197     15969    47063       0.0455872  2.04  0.21295   1.05  0.186019  1.64  0.208492     1.06
0    0.12892   3375     24781    73669       0.0342132  1.89  0.183665  0.98  0.143148  1.73  0.179712     0.98
0    0.113239  4913     36383    108861      0.0265862  1.94  0.161367  1.00  0.116016  1.62  0.157764     1.00


==> dat/convergence/Voro-small-0_k0_sv1_sp0/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.00644e-16
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
DimVelocitySpace: 567
DimPressureSpace: 27
SizeSystem: 352
L2ErrorU: 1.19865
H1ErrorU: 1.1086
L2ErrorP: 2.47961
EnergyError: 1.0422
TwallVHHOSpace: 0.0614613
TprocVHHOSpace: 0.07
TwallModel: 0.0102728
TprocModel: 0.01
TwallSolve: 0.0482129
TprocSolve: 0.16


==> dat/convergence/Voro-small-0_k0_sv1_sp0/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.27403e-16
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
DimVelocitySpace: 2775
DimPressureSpace: 125
SizeSystem: 2073
L2ErrorU: 0.366741
H1ErrorU: 0.625607
L2ErrorP: 0.961973
EnergyError: 0.613638
TwallVHHOSpace: 0.0228613
TprocVHHOSpace: 0.28
TwallModel: 0.0420152
TprocModel: 0.11
TwallSolve: 0.0683218
TprocSolve: 0.34


==> dat/convergence/Voro-small-0_k0_sv1_sp0/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.6258e-16
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
DimVelocitySpace: 8082
DimPressureSpace: 343
SizeSystem: 6506
L2ErrorU: 0.170112
H1ErrorU: 0.424123
L2ErrorP: 0.552647
EnergyError: 0.420139
TwallVHHOSpace: 0.0751356
TprocVHHOSpace: 1.42
TwallModel: 0.119204
TprocModel: 0.29
TwallSolve: 0.159357
TprocSolve: 0.78


==> dat/convergence/Voro-small-0_k0_sv1_sp0/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.47921e-16
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
DimVelocitySpace: 17475
DimPressureSpace: 729
SizeSystem: 14560
L2ErrorU: 0.0967003
H1ErrorU: 0.313475
L2ErrorP: 0.350452
EnergyError: 0.307218
TwallVHHOSpace: 0.106931
TprocVHHOSpace: 2.22
TwallModel: 0.190211
TprocModel: 0.69
TwallSolve: 0.323387
TprocSolve: 1.9


==> dat/convergence/Voro-small-0_k0_sv1_sp0/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.19937e-16
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
DimVelocitySpace: 32514
DimPressureSpace: 1331
SizeSystem: 27675
L2ErrorU: 0.0637231
H1ErrorU: 0.253045
L2ErrorP: 0.243536
EnergyError: 0.247958
TwallVHHOSpace: 0.182562
TprocVHHOSpace: 3.88
TwallModel: 0.43228
TprocModel: 1.76
TwallSolve: 0.728999
TprocSolve: 4.86


==> dat/convergence/Voro-small-0_k0_sv1_sp0/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.55976e-16
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
DimVelocitySpace: 54498
DimPressureSpace: 2197
SizeSystem: 47063
L2ErrorU: 0.0455872
H1ErrorU: 0.21295
L2ErrorP: 0.186019
EnergyError: 0.208492
TwallVHHOSpace: 0.264911
TprocVHHOSpace: 6.14
TwallModel: 0.722263
TprocModel: 2.96
TwallSolve: 1.45358
TprocSolve: 11.38


==> dat/convergence/Voro-small-0_k0_sv1_sp0/results-7.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-14
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.98486e-16
MeshSize: 0.12892
NbCells: 3375
NbFaces: 24781
DimVelocitySpace: 84468
DimPressureSpace: 3375
SizeSystem: 73669
L2ErrorU: 0.0342132
H1ErrorU: 0.183665
L2ErrorP: 0.143148
EnergyError: 0.179712
TwallVHHOSpace: 0.389239
TprocVHHOSpace: 9.31
TwallModel: 1.22984
TprocModel: 5.62
TwallSolve: 2.79848
TprocSolve: 23.39


==> dat/convergence/Voro-small-0_k0_sv1_sp0/results-8.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-16
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.33872e-16
MeshSize: 0.113239
NbCells: 4913
NbFaces: 36383
DimVelocitySpace: 123888
DimPressureSpace: 4913
SizeSystem: 108861
L2ErrorU: 0.0265862
H1ErrorU: 0.161367
L2ErrorP: 0.116016
EnergyError: 0.157764
TwallVHHOSpace: 0.562376
TprocVHHOSpace: 13.74
TwallModel: 1.92816
TprocModel: 8.69
TwallSolve: 5.24071
TprocSolve: 48.27


==> dat/convergence/Voro-small-0_k0_sv1_sp0/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0614613       0.07            0.0102728   0.01        0.0482129   0.16
0.0228613       0.28            0.0420152   0.11        0.0683218   0.34
0.0751356       1.42            0.119204    0.29        0.159357    0.78
0.106931        2.22            0.190211    0.69        0.323387    1.9
0.182562        3.88            0.43228     1.76        0.728999    4.86
0.264911        6.14            0.722263    2.96        1.45358     11.38
0.389239        9.31            1.22984     5.62        2.79848     23.39
0.562376        13.74           1.92816     8.69        5.24071     48.27


==> dat/convergence/Voro-small-0_k0_sv1_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU   Rate  H1errorU  Rate  L2errorP  Rate  EnergyError  Rate
0    0.826611  27       162      352         0.650401   --    0.861384  --    26.0003   --    0.842        --
0    0.454124  125      800      2073        0.481118   0.50  0.626794  0.53  14.7983   0.94  0.624712     0.50
0    0.305313  343      2351     6506        0.236668   1.79  0.430719  0.94  8.48035   1.40  0.42685      0.96
0    0.221382  729      5096     14560       0.132971   1.79  0.321062  0.91  4.71392   1.83  0.310968     0.99
0    0.176754  1331     9507     27675       0.0880349  1.83  0.256202  1.00  3.36245   1.50  0.248678     0.99
0    0.150004  2197     15969    47063       0.0627441  2.06  0.214025  1.10  2.51003   1.78  0.207546     1.10
0    0.12892   3375     24781    73669       0.0468886  1.92  0.183159  1.03  1.945     1.68  0.177796     1.02
0    0.113239  4913     36383    108861      0.036329   1.97  0.160401  1.02  1.5414    1.79  0.155556     1.03


==> dat/convergence/Voro-small-0_k0_sv1_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.61702e-16
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
DimVelocitySpace: 567
DimPressureSpace: 27
SizeSystem: 352
L2ErrorU: 0.650401
H1ErrorU: 0.861384
L2ErrorP: 26.0003
EnergyError: 0.842
TwallVHHOSpace: 0.0552593
TprocVHHOSpace: 0.06
TwallModel: 0.0113581
TprocModel: 0.01
TwallSolve: 0.0495739
TprocSolve: 0.17


==> dat/convergence/Voro-small-0_k0_sv1_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.01798e-16
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
DimVelocitySpace: 2775
DimPressureSpace: 125
SizeSystem: 2073
L2ErrorU: 0.481118
H1ErrorU: 0.626794
L2ErrorP: 14.7983
EnergyError: 0.624712
TwallVHHOSpace: 0.0417777
TprocVHHOSpace: 0.52
TwallModel: 0.0602361
TprocModel: 0.17
TwallSolve: 0.070296
TprocSolve: 0.33


==> dat/convergence/Voro-small-0_k0_sv1_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.64994e-16
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
DimVelocitySpace: 8082
DimPressureSpace: 343
SizeSystem: 6506
L2ErrorU: 0.236668
H1ErrorU: 0.430719
L2ErrorP: 8.48035
EnergyError: 0.42685
TwallVHHOSpace: 0.0790785
TprocVHHOSpace: 1.46
TwallModel: 0.0996874
TprocModel: 0.31
TwallSolve: 0.163022
TprocSolve: 0.78


==> dat/convergence/Voro-small-0_k0_sv1_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 6.37196e-16
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
DimVelocitySpace: 17475
DimPressureSpace: 729
SizeSystem: 14560
L2ErrorU: 0.132971
H1ErrorU: 0.321062
L2ErrorP: 4.71392
EnergyError: 0.310968
TwallVHHOSpace: 0.109949
TprocVHHOSpace: 2.37
TwallModel: 0.18988
TprocModel: 0.71
TwallSolve: 0.311125
TprocSolve: 1.96


==> dat/convergence/Voro-small-0_k0_sv1_sp1/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 7.53828e-16
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
DimVelocitySpace: 32514
DimPressureSpace: 1331
SizeSystem: 27675
L2ErrorU: 0.0880349
H1ErrorU: 0.256202
L2ErrorP: 3.36245
EnergyError: 0.248678
TwallVHHOSpace: 0.181997
TprocVHHOSpace: 3.84
TwallModel: 0.401259
TprocModel: 1.59
TwallSolve: 0.736837
TprocSolve: 5.01


==> dat/convergence/Voro-small-0_k0_sv1_sp1/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 8.61771e-16
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
DimVelocitySpace: 54498
DimPressureSpace: 2197
SizeSystem: 47063
L2ErrorU: 0.0627441
H1ErrorU: 0.214025
L2ErrorP: 2.51003
EnergyError: 0.207546
TwallVHHOSpace: 0.260034
TprocVHHOSpace: 6.06
TwallModel: 0.635072
TprocModel: 2.44
TwallSolve: 1.43577
TprocSolve: 11.16


==> dat/convergence/Voro-small-0_k0_sv1_sp1/results-7.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-14
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 9.61624e-16
MeshSize: 0.12892
NbCells: 3375
NbFaces: 24781
DimVelocitySpace: 84468
DimPressureSpace: 3375
SizeSystem: 73669
L2ErrorU: 0.0468886
H1ErrorU: 0.183159
L2ErrorP: 1.945
EnergyError: 0.177796
TwallVHHOSpace: 0.387471
TprocVHHOSpace: 9.43
TwallModel: 0.985708
TprocModel: 3.67
TwallSolve: 2.73941
TprocSolve: 22.9


==> dat/convergence/Voro-small-0_k0_sv1_sp1/results-8.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-16
Degree: 0
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.04267e-15
MeshSize: 0.113239
NbCells: 4913
NbFaces: 36383
DimVelocitySpace: 123888
DimPressureSpace: 4913
SizeSystem: 108861
L2ErrorU: 0.036329
H1ErrorU: 0.160401
L2ErrorP: 1.5414
EnergyError: 0.155556
TwallVHHOSpace: 0.569352
TprocVHHOSpace: 13.82
TwallModel: 1.52791
TprocModel: 5.57
TwallSolve: 5.30886
TprocSolve: 49.34


==> dat/convergence/Voro-small-0_k0_sv1_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.0552593       0.06            0.0113581   0.01        0.0495739   0.17
0.0417777       0.52            0.0602361   0.17        0.070296    0.33
0.0790785       1.46            0.0996874   0.31        0.163022    0.78
0.109949        2.37            0.18988     0.71        0.311125    1.96
0.181997        3.84            0.401259    1.59        0.736837    5.01
0.260034        6.06            0.635072    2.44        1.43577     11.16
0.387471        9.43            0.985708    3.67        2.73941     22.9
0.569352        13.82           1.52791     5.57        5.30886     49.34


==> dat/convergence/Voro-small-0_k1_sv0_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU    Rate  H1errorU   Rate  L2errorP    Rate  EnergyError  Rate
1    0.826611  27       162      1000        0.491982    --    0.577237   --    0.534106    --    0.961352     --
1    0.454124  125      800      5967        0.0873282   2.89  0.200168   1.77  0.206092    1.59  0.451626     1.26
1    0.305313  343      2351     18830       0.0343534   2.35  0.130832   1.07  0.0658263   2.87  0.219612     1.82
1    0.221382  729      5096     42220       0.0158425   2.41  0.087006   1.27  0.0263907   2.84  0.114633     2.02
1    0.176754  1331     9507     80361       0.00921146  2.41  0.0671947  1.15  0.0132029   3.08  0.0707848    2.14
1    0.150004  2197     15969    136793      0.00611413  2.50  0.0553225  1.18  0.0075343   3.42  0.0477451    2.40
1    0.12892   3375     24781    214255      0.00422359  2.44  0.0466194  1.13  0.00469038  3.13  0.034223     2.20
1    0.113239  4913     36383    316755      0.00309649  2.39  0.040235   1.14  0.00309875  3.20  0.0256628    2.22


==> dat/convergence/Voro-small-0_k1_sv0_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.43494e-16
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
DimVelocitySpace: 1782
DimPressureSpace: 108
SizeSystem: 1000
L2ErrorU: 0.491982
H1ErrorU: 0.577237
L2ErrorP: 0.534106
EnergyError: 0.961352
TwallVHHOSpace: 0.151106
TprocVHHOSpace: 0.16
TwallModel: 0.0733662
TprocModel: 0.07
TwallSolve: 0.0860417
TprocSolve: 0.4


==> dat/convergence/Voro-small-0_k1_sv0_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.66827e-16
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
DimVelocitySpace: 8700
DimPressureSpace: 500
SizeSystem: 5967
L2ErrorU: 0.0873282
H1ErrorU: 0.200168
L2ErrorP: 0.206092
EnergyError: 0.451626
TwallVHHOSpace: 0.169065
TprocVHHOSpace: 2.3
TwallModel: 0.238038
TprocModel: 0.85
TwallSolve: 0.24416
TprocSolve: 1.23


==> dat/convergence/Voro-small-0_k1_sv0_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.54455e-16
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
DimVelocitySpace: 25275
DimPressureSpace: 1372
SizeSystem: 18830
L2ErrorU: 0.0343534
H1ErrorU: 0.130832
L2ErrorP: 0.0658263
EnergyError: 0.219612
TwallVHHOSpace: 0.274021
TprocVHHOSpace: 5.27
TwallModel: 0.724942
TprocModel: 2.42
TwallSolve: 0.896579
TprocSolve: 5.93


==> dat/convergence/Voro-small-0_k1_sv0_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.35568e-16
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
DimVelocitySpace: 54612
DimPressureSpace: 2916
SizeSystem: 42220
L2ErrorU: 0.0158425
H1ErrorU: 0.087006
L2ErrorP: 0.0263907
EnergyError: 0.114633
TwallVHHOSpace: 0.489386
TprocVHHOSpace: 10.63
TwallModel: 1.65365
TprocModel: 5.47
TwallSolve: 2.94281
TprocSolve: 20.67


==> dat/convergence/Voro-small-0_k1_sv0_sp1/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.62331e-16
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
DimVelocitySpace: 101535
DimPressureSpace: 5324
SizeSystem: 80361
L2ErrorU: 0.00921146
H1ErrorU: 0.0671947
L2ErrorP: 0.0132029
EnergyError: 0.0707848
TwallVHHOSpace: 0.905892
TprocVHHOSpace: 20.14
TwallModel: 3.28483
TprocModel: 10.53
TwallSolve: 8.22985
TprocSolve: 67.7


==> dat/convergence/Voro-small-0_k1_sv0_sp1/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.89369e-16
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
DimVelocitySpace: 170085
DimPressureSpace: 8788
SizeSystem: 136793
L2ErrorU: 0.00611413
H1ErrorU: 0.0553225
L2ErrorP: 0.0075343
EnergyError: 0.0477451
TwallVHHOSpace: 1.48138
TprocVHHOSpace: 35.01
TwallModel: 5.57523
TprocModel: 18.46
TwallSolve: 19.8776
TprocSolve: 183.82


==> dat/convergence/Voro-small-0_k1_sv0_sp1/results-7.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-14
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.98867e-16
MeshSize: 0.12892
NbCells: 3375
NbFaces: 24781
DimVelocitySpace: 263529
DimPressureSpace: 13500
SizeSystem: 214255
L2ErrorU: 0.00422359
H1ErrorU: 0.0466194
L2ErrorP: 0.00469038
EnergyError: 0.034223
TwallVHHOSpace: 2.29631
TprocVHHOSpace: 55.3
TwallModel: 9.28643
TprocModel: 29.75
TwallSolve: 48.7815
TprocSolve: 496.64


==> dat/convergence/Voro-small-0_k1_sv0_sp1/results-8.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-16
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.17841e-16
MeshSize: 0.113239
NbCells: 4913
NbFaces: 36383
DimVelocitySpace: 386403
DimPressureSpace: 19652
SizeSystem: 316755
L2ErrorU: 0.00309649
H1ErrorU: 0.040235
L2ErrorP: 0.00309875
EnergyError: 0.0256628
TwallVHHOSpace: 3.39184
TprocVHHOSpace: 82.63
TwallModel: 13.5795
TprocModel: 43.7
TwallSolve: 103.64
TprocSolve: 1130.19


==> dat/convergence/Voro-small-0_k1_sv0_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.151106        0.16            0.0733662   0.07        0.0860417   0.4
0.169065        2.3             0.238038    0.85        0.24416     1.23
0.274021        5.27            0.724942    2.42        0.896579    5.93
0.489386        10.63           1.65365     5.47        2.94281     20.67
0.905892        20.14           3.28483     10.53       8.22985     67.7
1.48138         35.01           5.57523     18.46       19.8776     183.82
2.29631         55.3            9.28643     29.75       48.7815     496.64
3.39184         82.63           13.5795     43.7        103.64      1130.19


==> dat/convergence/Voro-small-0_k1_sv1_sp0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU    Rate  H1errorU   Rate  L2errorP   Rate  EnergyError  Rate
1    0.826611  27       162      1000        0.237076    --    0.411905   --    1.9218     --    0.472895     --
1    0.454124  125      800      5967        0.0631018   2.21  0.182971   1.35  0.585159   1.99  0.258382     1.01
1    0.305313  343      2351     18830       0.0179519   3.17  0.0841363  1.96  0.251713   2.12  0.130147     1.73
1    0.221382  729      5096     42220       0.00778287  2.60  0.0527764  1.45  0.123463   2.22  0.0833709    1.39
1    0.176754  1331     9507     80361       0.00374591  3.25  0.0344368  1.90  0.0739232  2.28  0.0552937    1.82
1    0.150004  2197     15969    136793      0.00204866  3.68  0.0243519  2.11  0.0477217  2.67  0.03949      2.05
1    0.12892   3375     24781    214255      0.00123136  3.36  0.0180906  1.96  0.0327631  2.48  0.0294777    1.93
1    0.113239  4913     36383    316755      0.00079536  3.37  0.0140087  1.97  0.0236632  2.51  0.0228968    1.95


==> dat/convergence/Voro-small-0_k1_sv1_sp0/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.33979e-16
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
DimVelocitySpace: 1782
DimPressureSpace: 108
SizeSystem: 1000
L2ErrorU: 0.237076
H1ErrorU: 0.411905
L2ErrorP: 1.9218
EnergyError: 0.472895
TwallVHHOSpace: 0.155724
TprocVHHOSpace: 0.15
TwallModel: 0.0744672
TprocModel: 0.08
TwallSolve: 0.0755657
TprocSolve: 0.3


==> dat/convergence/Voro-small-0_k1_sv1_sp0/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.60066e-16
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
DimVelocitySpace: 8700
DimPressureSpace: 500
SizeSystem: 5967
L2ErrorU: 0.0631018
H1ErrorU: 0.182971
L2ErrorP: 0.585159
EnergyError: 0.258382
TwallVHHOSpace: 0.136776
TprocVHHOSpace: 2.1
TwallModel: 0.216361
TprocModel: 0.75
TwallSolve: 0.218393
TprocSolve: 1.26


==> dat/convergence/Voro-small-0_k1_sv1_sp0/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.31317e-16
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
DimVelocitySpace: 25275
DimPressureSpace: 1372
SizeSystem: 18830
L2ErrorU: 0.0179519
H1ErrorU: 0.0841363
L2ErrorP: 0.251713
EnergyError: 0.130147
TwallVHHOSpace: 0.271222
TprocVHHOSpace: 5.18
TwallModel: 0.711727
TprocModel: 2.39
TwallSolve: 0.81444
TprocSolve: 5.72


==> dat/convergence/Voro-small-0_k1_sv1_sp0/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.32057e-16
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
DimVelocitySpace: 54612
DimPressureSpace: 2916
SizeSystem: 42220
L2ErrorU: 0.00778287
H1ErrorU: 0.0527764
L2ErrorP: 0.123463
EnergyError: 0.0833709
TwallVHHOSpace: 0.489775
TprocVHHOSpace: 10.96
TwallModel: 1.64263
TprocModel: 5.32
TwallSolve: 2.53838
TprocSolve: 20.69


==> dat/convergence/Voro-small-0_k1_sv1_sp0/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.62657e-16
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
DimVelocitySpace: 101535
DimPressureSpace: 5324
SizeSystem: 80361
L2ErrorU: 0.00374591
H1ErrorU: 0.0344368
L2ErrorP: 0.0739232
EnergyError: 0.0552937
TwallVHHOSpace: 0.91226
TprocVHHOSpace: 20.63
TwallModel: 3.23772
TprocModel: 10.2
TwallSolve: 7.10647
TprocSolve: 67.25


==> dat/convergence/Voro-small-0_k1_sv1_sp0/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.88811e-16
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
DimVelocitySpace: 170085
DimPressureSpace: 8788
SizeSystem: 136793
L2ErrorU: 0.00204866
H1ErrorU: 0.0243519
L2ErrorP: 0.0477217
EnergyError: 0.03949
TwallVHHOSpace: 1.49229
TprocVHHOSpace: 35.74
TwallModel: 5.57174
TprocModel: 18.41
TwallSolve: 18.0184
TprocSolve: 190.84


==> dat/convergence/Voro-small-0_k1_sv1_sp0/results-7.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-14
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.88695e-16
MeshSize: 0.12892
NbCells: 3375
NbFaces: 24781
DimVelocitySpace: 263529
DimPressureSpace: 13500
SizeSystem: 214255
L2ErrorU: 0.00123136
H1ErrorU: 0.0180906
L2ErrorP: 0.0327631
EnergyError: 0.0294777
TwallVHHOSpace: 2.25123
TprocVHHOSpace: 55.73
TwallModel: 9.14034
TprocModel: 28.62
TwallSolve: 43.199
TprocSolve: 500.55


==> dat/convergence/Voro-small-0_k1_sv1_sp0/results-8.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-16
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 6.22295e-16
MeshSize: 0.113239
NbCells: 4913
NbFaces: 36383
DimVelocitySpace: 386403
DimPressureSpace: 19652
SizeSystem: 316755
L2ErrorU: 0.00079536
H1ErrorU: 0.0140087
L2ErrorP: 0.0236632
EnergyError: 0.0228968
TwallVHHOSpace: 3.35559
TprocVHHOSpace: 84.09
TwallModel: 13.6096
TprocModel: 42.6
TwallSolve: 88.2979
TprocSolve: 1050.8


==> dat/convergence/Voro-small-0_k1_sv1_sp0/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.155724        0.15            0.0744672   0.08        0.0755657   0.3
0.136776        2.1             0.216361    0.75        0.218393    1.26
0.271222        5.18            0.711727    2.39        0.81444     5.72
0.489775        10.96           1.64263     5.32        2.53838     20.69
0.91226         20.63           3.23772     10.2        7.10647     67.25
1.49229         35.74           5.57174     18.41       18.0184     190.84
2.25123         55.73           9.14034     28.62       43.199      500.55
3.35559         84.09           13.6096     42.6        88.2979     1050.8


==> dat/convergence/Voro-small-0_k1_sv1_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU     Rate  H1errorU   Rate  L2errorP  Rate  EnergyError  Rate
1    0.826611  27       162      1000        0.218574     --    0.4121     --    12.8365   --    0.504889     --
1    0.454124  125      800      5967        0.0628178    2.08  0.16232    1.56  4.98729   1.58  0.238086     1.26
1    0.305313  343      2351     18830       0.0209587    2.76  0.0809881  1.75  2.29972   1.95  0.12639      1.59
1    0.221382  729      5096     42220       0.00916123   2.57  0.05137    1.42  1.22062   1.97  0.0815096    1.36
1    0.176754  1331     9507     80361       0.00442049   3.24  0.0335334  1.89  0.741567  2.21  0.0540824    1.82
1    0.150004  2197     15969    136793      0.00244846   3.60  0.0237721  2.10  0.492202  2.50  0.0386648    2.05
1    0.12892   3375     24781    214255      0.00146536   3.39  0.0176624  1.96  0.340612  2.43  0.0288481    1.93
1    0.113239  4913     36383    316755      0.000938205  3.44  0.0136652  1.98  0.248916  2.42  0.0223833    1.96


==> dat/convergence/Voro-small-0_k1_sv1_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.22692e-16
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
DimVelocitySpace: 1782
DimPressureSpace: 108
SizeSystem: 1000
L2ErrorU: 0.218574
H1ErrorU: 0.4121
L2ErrorP: 12.8365
EnergyError: 0.504889
TwallVHHOSpace: 0.157983
TprocVHHOSpace: 0.16
TwallModel: 0.0754273
TprocModel: 0.07
TwallSolve: 0.0749417
TprocSolve: 0.3


==> dat/convergence/Voro-small-0_k1_sv1_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.88731e-16
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
DimVelocitySpace: 8700
DimPressureSpace: 500
SizeSystem: 5967
L2ErrorU: 0.0628178
H1ErrorU: 0.16232
L2ErrorP: 4.98729
EnergyError: 0.238086
TwallVHHOSpace: 0.158793
TprocVHHOSpace: 2.22
TwallModel: 0.240187
TprocModel: 0.83
TwallSolve: 0.239168
TprocSolve: 1.27


==> dat/convergence/Voro-small-0_k1_sv1_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 4.96905e-16
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
DimVelocitySpace: 25275
DimPressureSpace: 1372
SizeSystem: 18830
L2ErrorU: 0.0209587
H1ErrorU: 0.0809881
L2ErrorP: 2.29972
EnergyError: 0.12639
TwallVHHOSpace: 0.279767
TprocVHHOSpace: 5.2
TwallModel: 0.723008
TprocModel: 2.38
TwallSolve: 0.801088
TprocSolve: 5.71


==> dat/convergence/Voro-small-0_k1_sv1_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 8.14554e-16
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
DimVelocitySpace: 54612
DimPressureSpace: 2916
SizeSystem: 42220
L2ErrorU: 0.00916123
H1ErrorU: 0.05137
L2ErrorP: 1.22062
EnergyError: 0.0815096
TwallVHHOSpace: 0.512884
TprocVHHOSpace: 11.09
TwallModel: 1.71016
TprocModel: 5.53
TwallSolve: 2.54413
TprocSolve: 20.76


==> dat/convergence/Voro-small-0_k1_sv1_sp1/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 9.96899e-16
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
DimVelocitySpace: 101535
DimPressureSpace: 5324
SizeSystem: 80361
L2ErrorU: 0.00442049
H1ErrorU: 0.0335334
L2ErrorP: 0.741567
EnergyError: 0.0540824
TwallVHHOSpace: 0.918262
TprocVHHOSpace: 20.78
TwallModel: 3.34584
TprocModel: 10.79
TwallSolve: 7.09645
TprocSolve: 67.09


==> dat/convergence/Voro-small-0_k1_sv1_sp1/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.14905e-15
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
DimVelocitySpace: 170085
DimPressureSpace: 8788
SizeSystem: 136793
L2ErrorU: 0.00244846
H1ErrorU: 0.0237721
L2ErrorP: 0.492202
EnergyError: 0.0386648
TwallVHHOSpace: 1.55998
TprocVHHOSpace: 35.68
TwallModel: 5.62185
TprocModel: 18.81
TwallSolve: 17.797
TprocSolve: 185.47


==> dat/convergence/Voro-small-0_k1_sv1_sp1/results-7.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-14
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.27912e-15
MeshSize: 0.12892
NbCells: 3375
NbFaces: 24781
DimVelocitySpace: 263529
DimPressureSpace: 13500
SizeSystem: 214255
L2ErrorU: 0.00146536
H1ErrorU: 0.0176624
L2ErrorP: 0.340612
EnergyError: 0.0288481
TwallVHHOSpace: 2.34452
TprocVHHOSpace: 56.35
TwallModel: 9.21908
TprocModel: 29.47
TwallSolve: 41.8071
TprocSolve: 479.68


==> dat/convergence/Voro-small-0_k1_sv1_sp1/results-8.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-16
Degree: 1
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.85009e-09
MeshSize: 0.113239
NbCells: 4913
NbFaces: 36383
DimVelocitySpace: 386403
DimPressureSpace: 19652
SizeSystem: 316755
L2ErrorU: 0.000938205
H1ErrorU: 0.0136652
L2ErrorP: 0.248916
EnergyError: 0.0223833
TwallVHHOSpace: 3.42021
TprocVHHOSpace: 84.52
TwallModel: 13.7011
TprocModel: 43.69
TwallSolve: 93.4158
TprocSolve: 1130.48


==> dat/convergence/Voro-small-0_k1_sv1_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.157983        0.16            0.0754273   0.07        0.0749417   0.3
0.158793        2.22            0.240187    0.83        0.239168    1.27
0.279767        5.2             0.723008    2.38        0.801088    5.71
0.512884        11.09           1.71016     5.53        2.54413     20.76
0.918262        20.78           3.34584     10.79       7.09645     67.09
1.55998         35.68           5.62185     18.81       17.797      185.47
2.34452         56.35           9.21908     29.47       41.8071     479.68
3.42021         84.52           13.7011     43.69       93.4158     1130.48


==> dat/convergence/Voro-small-0_k2_sv0_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU     Rate  H1errorU    Rate  L2errorP     Rate  EnergyError  Rate
2    0.826611  27       162      1972        0.205121     --    0.349377    --    0.50801      --    0.767701     --
2    0.454124  125      800      11808       0.038672     2.79  0.12891     1.66  0.0681119    3.35  0.171629     2.50
2    0.305313  343      2351     37316       0.0118093    2.99  0.0570264   2.05  0.0142555    3.94  0.0544782    2.89
2    0.221382  729      5096     83710       0.00501438   2.66  0.0325378   1.75  0.00457224   3.54  0.0240112    2.55
2    0.176754  1331     9507     159390      0.00246734   3.15  0.0203106   2.09  0.00192548   3.84  0.0121773    3.02
2    0.150004  2197     15969    271388      0.00139311   3.48  0.0138129   2.35  0.000955812  4.27  0.00703677   3.34
2    0.12892   3375     24781    425134      0.000844809  3.30  0.00982921  2.25  0.000521834  4.00  0.00439745   3.10
2    0.113239  4913     36383    628596      0.000548734  3.33  0.00733368  2.26  0.000308747  4.05  0.00293329   3.12


==> dat/convergence/Voro-small-0_k2_sv0_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.39972e-16
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
DimVelocitySpace: 3726
DimPressureSpace: 270
SizeSystem: 1972
L2ErrorU: 0.205121
H1ErrorU: 0.349377
L2ErrorP: 0.50801
EnergyError: 0.767701
TwallVHHOSpace: 0.62831
TprocVHHOSpace: 0.65
TwallModel: 0.367113
TprocModel: 0.36
TwallSolve: 0.118734
TprocSolve: 0.59


==> dat/convergence/Voro-small-0_k2_sv0_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.79862e-16
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
DimVelocitySpace: 18150
DimPressureSpace: 1250
SizeSystem: 11808
L2ErrorU: 0.038672
H1ErrorU: 0.12891
L2ErrorP: 0.0681119
EnergyError: 0.171629
TwallVHHOSpace: 0.426667
TprocVHHOSpace: 7.36
TwallModel: 0.912022
TprocModel: 3.78
TwallSolve: 0.718414
TprocSolve: 4.83


==> dat/convergence/Voro-small-0_k2_sv0_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.13401e-16
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
DimVelocitySpace: 52608
DimPressureSpace: 3430
SizeSystem: 37316
L2ErrorU: 0.0118093
H1ErrorU: 0.0570264
L2ErrorP: 0.0142555
EnergyError: 0.0544782
TwallVHHOSpace: 1.19437
TprocVHHOSpace: 23.98
TwallModel: 3.1106
TprocModel: 11.8
TwallSolve: 3.54707
TprocSolve: 26.43


==> dat/convergence/Voro-small-0_k2_sv0_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.23657e-16
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
DimVelocitySpace: 113598
DimPressureSpace: 7290
SizeSystem: 83710
L2ErrorU: 0.00501438
H1ErrorU: 0.0325378
L2ErrorP: 0.00457224
EnergyError: 0.0240112
TwallVHHOSpace: 2.42688
TprocVHHOSpace: 54.42
TwallModel: 6.93833
TprocModel: 28.03
TwallSolve: 13.6874
TprocSolve: 125.87


==> dat/convergence/Voro-small-0_k2_sv0_sp1/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.64853e-16
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
DimVelocitySpace: 211056
DimPressureSpace: 13310
SizeSystem: 159390
L2ErrorU: 0.00246734
H1ErrorU: 0.0203106
L2ErrorP: 0.00192548
EnergyError: 0.0121773
TwallVHHOSpace: 4.62469
TprocVHHOSpace: 106.22
TwallModel: 13.2593
TprocModel: 53.41
TwallSolve: 45.0577
TprocSolve: 479.26


==> dat/convergence/Voro-small-0_k2_sv0_sp1/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.82041e-16
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
DimVelocitySpace: 353352
DimPressureSpace: 21970
SizeSystem: 271388
L2ErrorU: 0.00139311
H1ErrorU: 0.0138129
L2ErrorP: 0.000955812
EnergyError: 0.00703677
TwallVHHOSpace: 8.07167
TprocVHHOSpace: 191.63
TwallModel: 24.2712
TprocModel: 97.9
TwallSolve: 125.562
TprocSolve: 1447.09


==> dat/convergence/Voro-small-0_k2_sv0_sp1/results-7.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-14
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.88968e-16
MeshSize: 0.12892
NbCells: 3375
NbFaces: 24781
DimVelocitySpace: 547308
DimPressureSpace: 33750
SizeSystem: 425134
L2ErrorU: 0.000844809
H1ErrorU: 0.00982921
L2ErrorP: 0.000521834
EnergyError: 0.00439745
TwallVHHOSpace: 12.7612
TprocVHHOSpace: 307.92
TwallModel: 37.389
TprocModel: 154.24
TwallSolve: 306.403
TprocSolve: 3720.02


==> dat/convergence/Voro-small-0_k2_sv0_sp1/results-8.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-16
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.08339e-16
MeshSize: 0.113239
NbCells: 4913
NbFaces: 36383
DimVelocitySpace: 802284
DimPressureSpace: 49130
SizeSystem: 628596
L2ErrorU: 0.000548734
H1ErrorU: 0.00733368
L2ErrorP: 0.000308747
EnergyError: 0.00293329
TwallVHHOSpace: 18.8169
TprocVHHOSpace: 465.77
TwallModel: 55.7205
TprocModel: 231.81
TwallSolve: 677.569
TprocSolve: 8444.43


==> dat/convergence/Voro-small-0_k2_sv0_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.62831         0.65            0.367113    0.36        0.118734    0.59
0.426667        7.36            0.912022    3.78        0.718414    4.83
1.19437         23.98           3.1106      11.8        3.54707     26.43
2.42688         54.42           6.93833     28.03       13.6874     125.87
4.62469         106.22          13.2593     53.41       45.0577     479.26
8.07167         191.63          24.2712     97.9        125.562     1447.09
12.7612         307.92          37.389      154.24      306.403     3720.02
18.8169         465.77          55.7205     231.81      677.569     8444.43


==> dat/convergence/Voro-small-0_k2_sv1_sp0/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU     Rate  H1errorU    Rate  L2errorP    Rate  EnergyError  Rate
2    0.826611  27       162      1972        0.134969     --    0.232222    --    0.89986     --    0.291983     --
2    0.454124  125      800      11808       0.0183322    3.33  0.0561237   2.37  0.200546    2.51  0.0828472    2.10
2    0.305313  343      2351     37316       0.00412638   3.76  0.0199431   2.61  0.0504646   3.48  0.0288433    2.66
2    0.221382  729      5096     83710       0.00141302   3.33  0.00995141  2.16  0.0207929   2.76  0.0146683    2.10
2    0.176754  1331     9507     159390      0.000590586  3.87  0.00527126  2.82  0.0105365   3.02  0.00776809   2.82
2    0.150004  2197     15969    271388      0.00028896   4.36  0.0031442   3.15  0.00596167  3.47  0.00464254   3.14
2    0.12892   3375     24781    425134      0.000158599  3.96  0.0020189   2.92  0.00376028  3.04  0.00297769   2.93
2    0.113239  4913     36383    628596      9.34971e-05  4.07  0.00137385  2.97  0.00247083  3.24  0.00202776   2.96


==> dat/convergence/Voro-small-0_k2_sv1_sp0/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.92409e-16
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
DimVelocitySpace: 3726
DimPressureSpace: 270
SizeSystem: 1972
L2ErrorU: 0.134969
H1ErrorU: 0.232222
L2ErrorP: 0.89986
EnergyError: 0.291983
TwallVHHOSpace: 0.686716
TprocVHHOSpace: 0.69
TwallModel: 0.353045
TprocModel: 0.36
TwallSolve: 0.122009
TprocSolve: 0.56


==> dat/convergence/Voro-small-0_k2_sv1_sp0/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.57926e-16
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
DimVelocitySpace: 18150
DimPressureSpace: 1250
SizeSystem: 11808
L2ErrorU: 0.0183322
H1ErrorU: 0.0561237
L2ErrorP: 0.200546
EnergyError: 0.0828472
TwallVHHOSpace: 0.477558
TprocVHHOSpace: 7.9
TwallModel: 0.884589
TprocModel: 3.62
TwallSolve: 0.703908
TprocSolve: 4.82


==> dat/convergence/Voro-small-0_k2_sv1_sp0/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 6.62863e-16
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
DimVelocitySpace: 52608
DimPressureSpace: 3430
SizeSystem: 37316
L2ErrorU: 0.00412638
H1ErrorU: 0.0199431
L2ErrorP: 0.0504646
EnergyError: 0.0288433
TwallVHHOSpace: 1.20184
TprocVHHOSpace: 24.35
TwallModel: 3.14728
TprocModel: 11.97
TwallSolve: 3.47088
TprocSolve: 26.96


==> dat/convergence/Voro-small-0_k2_sv1_sp0/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 8.18718e-16
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
DimVelocitySpace: 113598
DimPressureSpace: 7290
SizeSystem: 83710
L2ErrorU: 0.00141302
H1ErrorU: 0.00995141
L2ErrorP: 0.0207929
EnergyError: 0.0146683
TwallVHHOSpace: 2.52112
TprocVHHOSpace: 55.77
TwallModel: 6.9271
TprocModel: 26.99
TwallSolve: 13.1858
TprocSolve: 126.96


==> dat/convergence/Voro-small-0_k2_sv1_sp0/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 8.94499e-16
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
DimVelocitySpace: 211056
DimPressureSpace: 13310
SizeSystem: 159390
L2ErrorU: 0.000590586
H1ErrorU: 0.00527126
L2ErrorP: 0.0105365
EnergyError: 0.00776809
TwallVHHOSpace: 4.6852
TprocVHHOSpace: 109.17
TwallModel: 13.6671
TprocModel: 53.05
TwallSolve: 43.6299
TprocSolve: 487.53


==> dat/convergence/Voro-small-0_k2_sv1_sp0/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 9.39351e-16
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
DimVelocitySpace: 353352
DimPressureSpace: 21970
SizeSystem: 271388
L2ErrorU: 0.00028896
H1ErrorU: 0.0031442
L2ErrorP: 0.00596167
EnergyError: 0.00464254
TwallVHHOSpace: 8.2284
TprocVHHOSpace: 196.13
TwallModel: 23.792
TprocModel: 94.77
TwallSolve: 120.615
TprocSolve: 1432.84


==> dat/convergence/Voro-small-0_k2_sv1_sp0/results-7.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-14
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 9.85589e-16
MeshSize: 0.12892
NbCells: 3375
NbFaces: 24781
DimVelocitySpace: 547308
DimPressureSpace: 33750
SizeSystem: 425134
L2ErrorU: 0.000158599
H1ErrorU: 0.0020189
L2ErrorP: 0.00376028
EnergyError: 0.00297769
TwallVHHOSpace: 12.837
TprocVHHOSpace: 317.13
TwallModel: 37.4792
TprocModel: 151.38
TwallSolve: 295.904
TprocSolve: 3744.69


==> dat/convergence/Voro-small-0_k2_sv1_sp0/results-8.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-16
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.02762e-15
MeshSize: 0.113239
NbCells: 4913
NbFaces: 36383
DimVelocitySpace: 802284
DimPressureSpace: 49130
SizeSystem: 628596
L2ErrorU: 9.34971e-05
H1ErrorU: 0.00137385
L2ErrorP: 0.00247083
EnergyError: 0.00202776
TwallVHHOSpace: 18.9571
TprocVHHOSpace: 473.3
TwallModel: 54.5756
TprocModel: 225.44
TwallSolve: 632.838
TprocSolve: 8157.81


==> dat/convergence/Voro-small-0_k2_sv1_sp0/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.686716        0.69            0.353045    0.36        0.122009    0.56
0.477558        7.9             0.884589    3.62        0.703908    4.82
1.20184         24.35           3.14728     11.97       3.47088     26.96
2.52112         55.77           6.9271      26.99       13.1858     126.96
4.6852          109.17          13.6671     53.05       43.6299     487.53
8.2284          196.13          23.792      94.77       120.615     1432.84
12.837          317.13          37.4792     151.38      295.904     3744.69
18.9571         473.3           54.5756     225.44      632.838     8157.81


==> dat/convergence/Voro-small-0_k2_sv1_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU     Rate  H1errorU    Rate  L2errorP   Rate  EnergyError  Rate
2    0.826611  27       162      1972        0.09224      --    0.184282    --    8.73789    --    0.280583     --
2    0.454124  125      800      11808       0.0169991    2.82  0.0537903   2.06  1.57219    2.86  0.0774559    2.15
2    0.305313  343      2351     37316       0.00388747   3.72  0.0191715   2.60  0.460744   3.09  0.0280936    2.55
2    0.221382  729      5096     83710       0.00135156   3.29  0.00961891  2.15  0.196429   2.65  0.0142379    2.11
2    0.176754  1331     9507     159390      0.000562565  3.89  0.00509733  2.82  0.0970091  3.13  0.00758324   2.80
2    0.150004  2197     15969    271388      0.000274566  4.37  0.00303236  3.17  0.0541327  3.56  0.00452692   3.14
2    0.12892   3375     24781    425134      0.000149884  4.00  0.00194107  2.95  0.0329586  3.28  0.00290055   2.94
2    0.113239  4913     36383    628596      8.83584e-05  4.07  0.00131964  2.98  0.0212554  3.38  0.00197405   2.97


==> dat/convergence/Voro-small-0_k2_sv1_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 5.30425e-16
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
DimVelocitySpace: 3726
DimPressureSpace: 270
SizeSystem: 1972
L2ErrorU: 0.09224
H1ErrorU: 0.184282
L2ErrorP: 8.73789
EnergyError: 0.280583
TwallVHHOSpace: 0.678482
TprocVHHOSpace: 0.69
TwallModel: 0.37041
TprocModel: 0.36
TwallSolve: 0.136576
TprocSolve: 0.62


==> dat/convergence/Voro-small-0_k2_sv1_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 7.12454e-16
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
DimVelocitySpace: 18150
DimPressureSpace: 1250
SizeSystem: 11808
L2ErrorU: 0.0169991
H1ErrorU: 0.0537903
L2ErrorP: 1.57219
EnergyError: 0.0774559
TwallVHHOSpace: 0.498298
TprocVHHOSpace: 8.05
TwallModel: 0.95303
TprocModel: 3.72
TwallSolve: 0.706579
TprocSolve: 4.82


==> dat/convergence/Voro-small-0_k2_sv1_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 6.2684e-16
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
DimVelocitySpace: 52608
DimPressureSpace: 3430
SizeSystem: 37316
L2ErrorU: 0.00388747
H1ErrorU: 0.0191715
L2ErrorP: 0.460744
EnergyError: 0.0280936
TwallVHHOSpace: 1.21541
TprocVHHOSpace: 24.35
TwallModel: 3.10494
TprocModel: 12.05
TwallSolve: 3.46842
TprocSolve: 26.87


==> dat/convergence/Voro-small-0_k2_sv1_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.37996e-15
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
DimVelocitySpace: 113598
DimPressureSpace: 7290
SizeSystem: 83710
L2ErrorU: 0.00135156
H1ErrorU: 0.00961891
L2ErrorP: 0.196429
EnergyError: 0.0142379
TwallVHHOSpace: 2.59461
TprocVHHOSpace: 55.9
TwallModel: 6.88887
TprocModel: 27.61
TwallSolve: 13.1479
TprocSolve: 126.82


==> dat/convergence/Voro-small-0_k2_sv1_sp1/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.69359e-15
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
DimVelocitySpace: 211056
DimPressureSpace: 13310
SizeSystem: 159390
L2ErrorU: 0.000562565
H1ErrorU: 0.00509733
L2ErrorP: 0.0970091
EnergyError: 0.00758324
TwallVHHOSpace: 4.63967
TprocVHHOSpace: 109.24
TwallModel: 13.7671
TprocModel: 54.07
TwallSolve: 43.5415
TprocSolve: 481.05


==> dat/convergence/Voro-small-0_k2_sv1_sp1/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.94497e-15
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
DimVelocitySpace: 353352
DimPressureSpace: 21970
SizeSystem: 271388
L2ErrorU: 0.000274566
H1ErrorU: 0.00303236
L2ErrorP: 0.0541327
EnergyError: 0.00452692
TwallVHHOSpace: 8.35042
TprocVHHOSpace: 196.15
TwallModel: 24.0817
TprocModel: 98.11
TwallSolve: 120.736
TprocSolve: 1446.9


==> dat/convergence/Voro-small-0_k2_sv1_sp1/results-7.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-14
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.25793e-15
MeshSize: 0.12892
NbCells: 3375
NbFaces: 24781
DimVelocitySpace: 547308
DimPressureSpace: 33750
SizeSystem: 425134
L2ErrorU: 0.000149884
H1ErrorU: 0.00194107
L2ErrorP: 0.0329586
EnergyError: 0.00290055
TwallVHHOSpace: 12.8475
TprocVHHOSpace: 313.52
TwallModel: 37.6383
TprocModel: 155.46
TwallSolve: 305.892
TprocSolve: 3859.44


==> dat/convergence/Voro-small-0_k2_sv1_sp1/results-8.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-16
Degree: 2
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.42243e-15
MeshSize: 0.113239
NbCells: 4913
NbFaces: 36383
DimVelocitySpace: 802284
DimPressureSpace: 49130
SizeSystem: 628596
L2ErrorU: 8.83584e-05
H1ErrorU: 0.00131964
L2ErrorP: 0.0212554
EnergyError: 0.00197405
TwallVHHOSpace: 18.792
TprocVHHOSpace: 473.06
TwallModel: 56.2812
TprocModel: 232.57
TwallSolve: 652.253
TprocSolve: 8379.18


==> dat/convergence/Voro-small-0_k2_sv1_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
0.678482        0.69            0.37041     0.36        0.136576    0.62
0.498298        8.05            0.95303     3.72        0.706579    4.82
1.21541         24.35           3.10494     12.05       3.46842     26.87
2.59461         55.9            6.88887     27.61       13.1479     126.82
4.63967         109.24          13.7671     54.07       43.5415     481.05
8.35042         196.15          24.0817     98.11       120.736     1446.9
12.8475         313.52          37.6383     155.46      305.892     3859.44
18.792          473.06          56.2812     232.57      652.253     8379.18


==> dat/convergence/Voro-small-0_k3_sv0_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU     Rate  H1errorU     Rate  L2errorP     Rate  EnergyError  Rate
3    0.826611  27       162      3268        0.0974603    --    0.249248     --    0.217936     --    0.44857      --
3    0.454124  125      800      19596       0.0115449    3.56  0.0458705    2.83  0.0174437    4.22  0.0480807    3.73
3    0.305313  343      2351     61964       0.00216712   4.21  0.0130805    3.16  0.0026768    4.72  0.0100971    3.93
3    0.221382  729      5096     139030      0.000640874  3.79  0.00508254   2.94  0.000687308  4.23  0.00354509   3.26
3    0.176754  1331     9507     264762      0.000247178  4.23  0.00246182   3.22  0.000236378  4.74  0.00145699   3.95
3    0.150004  2197     15969    450848      0.000118343  4.49  0.00141443   3.38  9.98007e-05  5.25  0.000710477  4.38
3    0.12892   3375     24781    706306      6.28338e-05  4.18  0.000876452  3.16  4.72117e-05  4.94  0.000383647  4.07


==> dat/convergence/Voro-small-0_k3_sv0_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 6.90832e-16
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
DimVelocitySpace: 6480
DimPressureSpace: 540
SizeSystem: 3268
L2ErrorU: 0.0974603
H1ErrorU: 0.249248
L2ErrorP: 0.217936
EnergyError: 0.44857
TwallVHHOSpace: 2.35074
TprocVHHOSpace: 2.38
TwallModel: 1.3417
TprocModel: 1.34
TwallSolve: 0.237708
TprocSolve: 1.3


==> dat/convergence/Voro-small-0_k3_sv0_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.29161e-16
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
DimVelocitySpace: 31500
DimPressureSpace: 2500
SizeSystem: 19596
L2ErrorU: 0.0115449
H1ErrorU: 0.0458705
L2ErrorP: 0.0174437
EnergyError: 0.0480807
TwallVHHOSpace: 1.61252
TprocVHHOSpace: 27.95
TwallModel: 2.9501
TprocModel: 13.74
TwallSolve: 2.0138
TprocSolve: 13.3


==> dat/convergence/Voro-small-0_k3_sv0_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.28357e-16
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
DimVelocitySpace: 91110
DimPressureSpace: 6860
SizeSystem: 61964
L2ErrorU: 0.00216712
H1ErrorU: 0.0130805
L2ErrorP: 0.0026768
EnergyError: 0.0100971
TwallVHHOSpace: 4.53491
TprocVHHOSpace: 95.2
TwallModel: 9.51815
TprocModel: 46.4
TwallSolve: 12.3456
TprocSolve: 107.88


==> dat/convergence/Voro-small-0_k3_sv0_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.40078e-16
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
DimVelocitySpace: 196620
DimPressureSpace: 14580
SizeSystem: 139030
L2ErrorU: 0.000640874
H1ErrorU: 0.00508254
L2ErrorP: 0.000687308
EnergyError: 0.00354509
TwallVHHOSpace: 9.80086
TprocVHHOSpace: 222.08
TwallModel: 21.0447
TprocModel: 109.37
TwallSolve: 53.2822
TprocSolve: 565.98


==> dat/convergence/Voro-small-0_k3_sv0_sp1/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.6098e-16
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
DimVelocitySpace: 365070
DimPressureSpace: 26620
SizeSystem: 264762
L2ErrorU: 0.000247178
H1ErrorU: 0.00246182
L2ErrorP: 0.000236378
EnergyError: 0.00145699
TwallVHHOSpace: 19.5623
TprocVHHOSpace: 460.41
TwallModel: 41.5138
TprocModel: 218.43
TwallSolve: 198.752
TprocSolve: 2370.56


==> dat/convergence/Voro-small-0_k3_sv0_sp1/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.81783e-16
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
DimVelocitySpace: 610890
DimPressureSpace: 43940
SizeSystem: 450848
L2ErrorU: 0.000118343
H1ErrorU: 0.00141443
L2ErrorP: 9.98007e-05
EnergyError: 0.000710477
TwallVHHOSpace: 33.5133
TprocVHHOSpace: 806.91
TwallModel: 72.2697
TprocModel: 384.49
TwallSolve: 527.593
TprocSolve: 6579.91


==> dat/convergence/Voro-small-0_k3_sv0_sp1/results-7.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 0
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-14
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 3.00435e-16
MeshSize: 0.12892
NbCells: 3375
NbFaces: 24781
DimVelocitySpace: 945930
DimPressureSpace: 67500
SizeSystem: 706306
L2ErrorU: 6.28338e-05
H1ErrorU: 0.000876452
L2ErrorP: 4.72117e-05
EnergyError: 0.000383647
TwallVHHOSpace: 52.4674
TprocVHHOSpace: 1294.05
TwallModel: 110.749
TprocModel: 613.53
TwallSolve: 1396.86
TprocSolve: 17147.1


==> dat/convergence/Voro-small-0_k3_sv0_sp1/times.dat <==
TwallVHHOSpace  TprocVHHOSpace  TwallModel  TprocModel  TwallSolve  TprocSolve
2.35074         2.38            1.3417      1.34        0.237708    1.3
1.61252         27.95           2.9501      13.74       2.0138      13.3
4.53491         95.2            9.51815     46.4        12.3456     107.88
9.80086         222.08          21.0447     109.37      53.2822     565.98
19.5623         460.41          41.5138     218.43      198.752     2370.56
33.5133         806.91          72.2697     384.49      527.593     6579.91
52.4674         1294.05         110.749     613.53      1396.86     17147.1


==> dat/convergence/Voro-small-0_k3_sv1_sp0/data_rates.dat <==
Deg MeshSize NbCells NbFaces SizeSystem L2ErrorU Rate H1errorU Rate L2errorP Rate EnergyError Rate
3 0.826611 27 162 3268 0.0798964 -- 0.147948 -- 0.481677 -- 0.155492 -- 
3 0.454124 125 800 19596 0.00637829 4.22 0.022696 3.13 0.0483211 3.84 0.0242947 3.10
3 0.305313 343 2351 61964 0.00097896 4.72 0.00528256 3.67 0.00999339 3.97 0.00562246 3.69
3 0.221382 729 5096 139030 0.000270195 4.00 0.00194264 3.11 0.00318638 3.56 0.00210961 3.05
3 0.176754 1331 9507 264762 9.13553e-05 4.82 0.000826426 3.80 0.0012854 4.03 0.000893061 3.82
3 0.150004 2197 15969 450848 3.77586e-05 5.38 0.000410779 4.26 0.000609446 4.55 0.000443763 4.26
3 0.12892 3375 24781 706306 1.78091e-05 4.96 0.000226255 3.94 0.000322828 4.20 0.000243622 3.96


==> dat/convergence/Voro-small-0_k3_sv1_sp0/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 7.16297e-16
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
DimVelocitySpace: 6480
DimPressureSpace: 540
SizeSystem: 3268
L2ErrorU: 0.0798964
H1ErrorU: 0.147948
L2ErrorP: 0.481677
EnergyError: 0.155492
TwallVHHOSpace: 2.53847
TprocVHHOSpace: 2.55
TwallModel: 1.33601
TprocModel: 1.33
TwallSolve: 0.357106
TprocSolve: 1.6


==> dat/convergence/Voro-small-0_k3_sv1_sp0/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 7.52099e-16
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
DimVelocitySpace: 31500
DimPressureSpace: 2500
SizeSystem: 19596
L2ErrorU: 0.00637829
H1ErrorU: 0.022696
L2ErrorP: 0.0483211
EnergyError: 0.0242947
TwallVHHOSpace: 1.68983
TprocVHHOSpace: 28.54
TwallModel: 2.85647
TprocModel: 13.83
TwallSolve: 2.0498
TprocSolve: 13.76


==> dat/convergence/Voro-small-0_k3_sv1_sp0/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 8.66206e-16
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
DimVelocitySpace: 91110
DimPressureSpace: 6860
SizeSystem: 61964
L2ErrorU: 0.00097896
H1ErrorU: 0.00528256
L2ErrorP: 0.00999339
EnergyError: 0.00562246
TwallVHHOSpace: 4.60788
TprocVHHOSpace: 99
TwallModel: 9.36899
TprocModel: 45.73
TwallSolve: 12.2479
TprocSolve: 110.51


==> dat/convergence/Voro-small-0_k3_sv1_sp0/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.10427e-15
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
DimVelocitySpace: 196620
DimPressureSpace: 14580
SizeSystem: 139030
L2ErrorU: 0.000270195
H1ErrorU: 0.00194264
L2ErrorP: 0.00318638
EnergyError: 0.00210961
TwallVHHOSpace: 10.1005
TprocVHHOSpace: 227.05
TwallModel: 21.0321
TprocModel: 106.24
TwallSolve: 52.4435
TprocSolve: 571.98


==> dat/convergence/Voro-small-0_k3_sv1_sp0/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.2202e-15
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
DimVelocitySpace: 365070
DimPressureSpace: 26620
SizeSystem: 264762
L2ErrorU: 9.13553e-05
H1ErrorU: 0.000826426
L2ErrorP: 0.0012854
EnergyError: 0.000893061
TwallVHHOSpace: 19.8271
TprocVHHOSpace: 472.88
TwallModel: 41.4626
TprocModel: 213.66
TwallSolve: 190.223
TprocSolve: 2317.34


==> dat/convergence/Voro-small-0_k3_sv1_sp0/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.30019e-15
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
DimVelocitySpace: 610890
DimPressureSpace: 43940
SizeSystem: 450848
L2ErrorU: 3.77586e-05
H1ErrorU: 0.000410779
L2ErrorP: 0.000609446
EnergyError: 0.000443763
TwallVHHOSpace: 33.8229
TprocVHHOSpace: 816.81
TwallModel: 73.4073
TprocModel: 378.81
TwallSolve: 520.559
TprocSolve: 6488.44


==> dat/convergence/Voro-small-0_k3_sv1_sp0/results-7.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 0
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-14
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.37346e-15
MeshSize: 0.12892
NbCells: 3375
NbFaces: 24781
DimVelocitySpace: 945930
DimPressureSpace: 67500
SizeSystem: 706306
L2ErrorU: 1.78091e-05
H1ErrorU: 0.000226255
L2ErrorP: 0.000322828
EnergyError: 0.000243622
TwallVHHOSpace: 52.9781
TprocVHHOSpace: 1311.13
TwallModel: 111.5
TprocModel: 600.4
TwallSolve: 1447.1
TprocSolve: 18133


==> dat/convergence/Voro-small-0_k3_sv1_sp0/times.dat <==
TwallVHHOSpace TprocVHHOSpace TwallModel TprocModel TwallSolve TprocSolve
2.53847 2.55 1.33601 1.33 0.357106 1.6
1.68983 28.54 2.85647 13.83 2.0498 13.76
4.60788 99 9.36899 45.73 12.2479 110.51
10.1005 227.05 21.0321 106.24 52.4435 571.98
19.8271 472.88 41.4626 213.66 190.223 2317.34
33.8229 816.81 73.4073 378.81 520.559 6488.44
52.9781 1311.13 111.5 600.4 1447.1 18133


==> dat/convergence/Voro-small-0_k3_sv1_sp1/data_rates.dat <==
Deg  MeshSize  NbCells  NbFaces  SizeSystem  L2ErrorU     Rate  H1errorU     Rate  L2errorP    Rate  EnergyError  Rate
3    0.826611  27       162      3268        0.0664373    --    0.133625     --    4.58264     --    0.173676     --
3    0.454124  125      800      19596       0.00610223   3.99  0.0223684    2.98  0.394723    4.09  0.0242489    3.29
3    0.305313  343      2351     61964       0.000914317  4.78  0.00507934   3.73  0.0794341   4.04  0.005486     3.74
3    0.221382  729      5096     139030      0.000251965  4.01  0.00187534   3.10  0.0266032   3.40  0.0020782    3.02
3    0.176754  1331     9507     264762      8.48875e-05  4.83  0.000790913  3.83  0.0104927   4.13  0.000875246  3.84
3    0.150004  2197     15969    450848      3.50521e-05  5.39  0.00039194   4.28  0.00498903  4.53  0.000434777  4.26
3    0.12892   3375     24781    706306      1.65054e-05  4.97  0.000215313  3.95  0.00264988  4.18  0.000238089  3.98


==> dat/convergence/Voro-small-0_k3_sv1_sp1/results-1.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-2
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 7.32993e-16
MeshSize: 0.826611
NbCells: 27
NbFaces: 162
DimVelocitySpace: 6480
DimPressureSpace: 540
SizeSystem: 3268
L2ErrorU: 0.0664373
H1ErrorU: 0.133625
L2ErrorP: 4.58264
EnergyError: 0.173676
TwallVHHOSpace: 2.48604
TprocVHHOSpace: 2.52
TwallModel: 1.37859
TprocModel: 1.38
TwallSolve: 0.395417
TprocSolve: 1.7


==> dat/convergence/Voro-small-0_k3_sv1_sp1/results-2.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-4
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 8.10769e-16
MeshSize: 0.454124
NbCells: 125
NbFaces: 800
DimVelocitySpace: 31500
DimPressureSpace: 2500
SizeSystem: 19596
L2ErrorU: 0.00610223
H1ErrorU: 0.0223684
L2ErrorP: 0.394723
EnergyError: 0.0242489
TwallVHHOSpace: 1.70433
TprocVHHOSpace: 28.73
TwallModel: 2.97546
TprocModel: 14.22
TwallSolve: 2.05188
TprocSolve: 13.89


==> dat/convergence/Voro-small-0_k3_sv1_sp1/results-3.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-6
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 7.75988e-16
MeshSize: 0.305313
NbCells: 343
NbFaces: 2351
DimVelocitySpace: 91110
DimPressureSpace: 6860
SizeSystem: 61964
L2ErrorU: 0.000914317
H1ErrorU: 0.00507934
L2ErrorP: 0.0794341
EnergyError: 0.005486
TwallVHHOSpace: 4.71881
TprocVHHOSpace: 99.08
TwallModel: 9.36933
TprocModel: 45.87
TwallSolve: 12.2121
TprocSolve: 108.28


==> dat/convergence/Voro-small-0_k3_sv1_sp1/results-4.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-8
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.53768e-15
MeshSize: 0.221382
NbCells: 729
NbFaces: 5096
DimVelocitySpace: 196620
DimPressureSpace: 14580
SizeSystem: 139030
L2ErrorU: 0.000251965
H1ErrorU: 0.00187534
L2ErrorP: 0.0266032
EnergyError: 0.0020782
TwallVHHOSpace: 10.1876
TprocVHHOSpace: 228.39
TwallModel: 21.4778
TprocModel: 108.58
TwallSolve: 52.6528
TprocSolve: 574.17


==> dat/convergence/Voro-small-0_k3_sv1_sp1/results-5.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-10
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 1.83258e-15
MeshSize: 0.176754
NbCells: 1331
NbFaces: 9507
DimVelocitySpace: 365070
DimPressureSpace: 26620
SizeSystem: 264762
L2ErrorU: 8.48875e-05
H1ErrorU: 0.000790913
L2ErrorP: 0.0104927
EnergyError: 0.000875246
TwallVHHOSpace: 19.7672
TprocVHHOSpace: 469.39
TwallModel: 41.6767
TprocModel: 218.99
TwallSolve: 186.426
TprocSolve: 2245.72


==> dat/convergence/Voro-small-0_k3_sv1_sp1/results-6.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-12
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.07768e-15
MeshSize: 0.150004
NbCells: 2197
NbFaces: 15969
DimVelocitySpace: 610890
DimPressureSpace: 43940
SizeSystem: 450848
L2ErrorU: 3.50521e-05
H1ErrorU: 0.00039194
L2ErrorP: 0.00498903
EnergyError: 0.000434777
TwallVHHOSpace: 34.1607
TprocVHHOSpace: 820.21
TwallModel: 73.7448
TprocModel: 385.66
TwallSolve: 524.467
TprocSolve: 6652.68


==> dat/convergence/Voro-small-0_k3_sv1_sp1/results-7.txt <==
Scheme: hho-brinkman
Solution: 4
ScalingViscosity: 1
ScalingPermeability: 1
Mesh: /home/jdroniou/programmes/github/HArDCore3D/meshes/Voro-small-0/RF_fmt/voro-14
Degree: 3
StabilisationParameterStokes: 3
StabilisationParameterDarcy: 0.3
ResidualSolver: 2.28807e-15
MeshSize: 0.12892
NbCells: 3375
NbFaces: 24781
DimVelocitySpace: 945930
DimPressureSpace: 67500
SizeSystem: 706306
L2ErrorU: 1.65054e-05
H1ErrorU: 0.000215313
L2ErrorP: 0.00264988
EnergyError: 0.000238089
TwallVHHOSpace: 53.2092
TprocVHHOSpace: 1312.93
TwallModel: 116.331
TprocModel: 621.05
TwallSolve: 1407.75
TprocSolve: 17623

